DelayDiffEq: Generating Delay Differential Equation Solvers via Recursive Embedding of Ordinary Differential Equation Solvers

Traditional solvers for delay differential equations (DDEs) are designed around only a single method and do not effectively use the infrastructure of their more-developed ordinary differential equation (ODE) counterparts. In this work we present DelayDiffEq, a Julia package for numerically solving delay differential equations (DDEs) which leverages the multitude of numerical algorithms in OrdinaryDiffEq for solving both stiff and non-stiff ODEs, and manages to solve challenging stiff DDEs. We describe how compiling the ODE integrator within itself, and accounting for discontinuity propagation, leads to a design that is effective for DDEs while using all of the ODE internals. We highlight some difficulties that a numerical DDE solver has to address, and explain how DelayDiffEq deals with these problems. We show how DelayDiffEq is able to solve difficult equations, how its stiff DDE solvers give efficiency on problems with time-scale separation, and how the design allows for generality and flexibility in usage such as being repurposed for generating solvers for stochastic delay differential equations.

==> data/benchmark.csv <==
alg,error,time
RK4,9.447169491621338e-6,0.000127583
RK4,6.004074118037795e-7,0.00011762
RK4,4.9808054266116e-8,0.00013026
RK4,3.5306018553870158e-9,0.000175966
RK4,2.237822897613622e-10,0.00024475
RK4,1.9289939182223872e-11,0.000367618
RK4,1.571968758443289e-12,0.000615107
RK4,1.5545254386599942e-13,0.000997351
DP5,0.00016407078304569634,4.6293e-5
DP5,2.581955563759948e-5,0.0001159
DP5,5.645982809939329e-7,0.00010853
DP5,7.128940787813494e-8,0.000113607
DP5,6.5378882238340235e-9,0.00012758
DP5,5.713283073258555e-10,0.000155809
DP5,4.061483908658261e-11,0.000219585
DP5,3.1806183683847746e-12,0.00032121
OwrenZen3,5.817810769450862e-5,6.5446e-5
OwrenZen3,2.5726992430655526e-6,0.000102449
OwrenZen3,1.3819961999605003e-7,0.000136519
OwrenZen3,1.0089188753699309e-8,0.000199971
OwrenZen3,1.282587800738176e-11,0.000385279
OwrenZen3,1.3726326287869947e-12,0.000919172
OwrenZen3,1.4050697839578936e-13,0.001843969
OwrenZen3,1.4176213684444792e-14,0.003799299
OwrenZen5,1.761321617930702e-5,0.000159625
OwrenZen5,1.6950455449577708e-6,0.000131874
OwrenZen5,1.0909512114204335e-7,0.000139267
OwrenZen5,9.865397867010636e-9,0.000174735
OwrenZen5,8.125436055697334e-10,0.000213307
OwrenZen5,5.70651531239739e-11,0.000284248
OwrenZen5,3.409845506995073e-12,0.000447517
OwrenZen5,2.6187687797404166e-13,0.000661223
Vern6,5.9332627626375066e-5,0.000254032
Vern6,8.539971643200774e-6,0.000221116
Vern6,1.0733828452764963e-8,0.000222
Vern6,1.7116451340696531e-9,0.000223954
Vern6,1.5813517427659144e-10,0.000260894
Vern6,9.324027174165529e-12,0.000305213
Vern6,1.5876376688390235e-12,0.000376867
Vern6,1.7276689535810217e-13,0.000545244
Vern7,7.73794290165785e-6,0.000364539
Vern7,1.2000495511665657e-6,0.000293418
Vern7,7.595677411574647e-8,0.000300138
Vern7,5.2337343814403125e-9,0.00029396
Vern7,9.945910061617777e-10,0.000327564
Vern7,3.522623236169511e-11,0.00041548
Vern7,2.0735221442199534e-12,0.000533355
Vern7,6.763165202348753e-13,0.00069402
Vern8,2.4543939415284824e-7,0.000287854
Vern8,2.0557954056318828e-7,0.000271064
Vern8,2.8965481309385717e-7,0.000375398
Vern8,8.956429169994675e-8,0.000433679
Vern8,3.3013897510127704e-9,0.000438372
Vern8,1.7373573756403347e-10,0.000476663
Vern8,1.866255857114377e-11,0.000636471
Vern8,6.577830213517141e-13,0.000698326
Vern9,1.836966925531747e-5,0.000433145
Vern9,1.2975463856106117e-6,0.000548958
Vern9,1.338143283937462e-7,0.0005077
Vern9,2.271617855860424e-9,0.000605687
Vern9,8.874796324221705e-11,0.000601133
Vern9,2.5800547038633632e-11,0.00071216
Vern9,1.7824018491322086e-12,0.000820291
Vern9,1.8351144601749264e-13,0.001044638
Rosenbrock23,1.5810411509039527e-8,7.7734e-5
Rosenbrock23,4.1306053978131825e-9,0.000125157
Rosenbrock23,8.997568530840298e-10,0.000195167
Rosenbrock23,1.449357979064339e-10,0.000502088
Rosenbrock23,2.346250270799659e-11,0.001365408
Rosenbrock23,3.6388524314338994e-12,0.004269367
Rosenbrock23,6.191748562335214e-13,0.013233735
Rosenbrock23,1.1361929515060308e-13,0.04175761
Rodas4,4.003022307623714e-9,0.000154825
Rodas4,2.4193313449340907e-10,0.000179996
Rodas4,4.280690724047307e-11,0.000244787
Rodas4,3.948296664807171e-12,0.000305873
Rodas4,4.861102768510421e-13,0.000452119
Rodas4,5.6583820963796065e-14,0.000709063
Rodas4,6.471218846295226e-15,0.001137818
Rodas4,7.114355448853593e-16,0.00194582
Rodas5P,3.376905741446211e-8,0.000193159
Rodas5P,4.182203925326431e-9,0.000198358
Rodas5P,7.685064938587163e-11,0.000222184
Rodas5P,1.2856801230147898e-11,0.00027795
Rodas5P,2.9665029352859667e-12,0.000383409
Rodas5P,9.19802044607562e-13,0.000473451
Rodas5P,1.995029161483645e-13,0.000683264
Rodas5P,4.212979843538524e-14,0.000938959


==> data/mackey_glass.csv <==
t,x,xtau
300.0,0.5259096942072771,1.2583416512288361
300.1,0.49961495287444413,1.2527009217606184
300.2,0.4778436540189188,1.2321350165367895
300.3,0.46289444183911344,1.1981631425280426
300.4,0.45758211261967296,1.153868889097306
300.5,0.46522618665146753,1.1027622856721717
300.6,0.48898928728059976,1.0481231134400981
300.7,0.5302988801057297,0.9927184656062668
300.8,0.5871260830866606,0.9387154748576267
300.9,0.6539190950079127,0.8876937276405787
301.0,0.7237448084631235,0.8407030139775933
301.1,0.7907920272630906,0.7983145572140498
301.2,0.8514794516124444,0.7606294432700462
301.3,0.9042223608868153,0.7272456607209575
301.4,0.9486995401690372,0.6972370123125355
301.5,0.9851750216812821,0.6692433044720195
301.6,1.0140503597586636,0.6417621253584811
301.7,1.035659889683515,0.6136208307776204
301.8,1.0502706165444669,0.5844314226217147
301.9,1.058208445893733,0.5547570079999539
302.0,1.0600026639058442,0.5259096942072771
302.1,1.0564697216140335,0.49961495287444413
302.2,1.048735208756421,0.4778436540189188
302.3,1.0382444570772906,0.46289444183911344
302.4,1.0268028412829477,0.45758211261967296
302.5,1.0166366687741606,0.46522618665146753
302.6,1.0103886214719648,0.48898928728059976
302.7,1.0108815093342878,0.5302988801057297
302.8,1.0205031047137463,0.5871260830866606
302.9,1.0402666026358938,0.6539190950079127
303.0,1.0688161246626195,0.7237448084631235
303.1,1.101818726318383,0.7907920272630906
303.2,1.1325812386835648,0.8514794516124444
303.3,1.1544216265023208,0.9042223608868153
303.4,1.1633809583698598,0.9486995401690372
303.5,1.1590982542213872,0.9851750216812821
303.6,1.1437707274908377,1.0140503597586636
303.7,1.1206709143419882,1.035659889683515
303.8,1.0931534836314647,1.0502706165444669
303.9,1.0642064691161304,1.058208445893733
304.0,1.0363118487413683,1.0600026639058442
304.1,1.011426275740224,1.0564697216140335
304.2,0.9909791451411163,1.048735208756421
304.3,0.9758368142138709,1.0382444570772906
304.4,0.966215740851277,1.0268028412829477
304.5,0.9615623707172642,1.0166366687741606
304.6,0.9604513750173307,1.0103886214719648
304.7,0.9605686223474724,1.0108815093342878
304.8,0.9588429460520831,1.0205031047137463
304.9,0.9518355084977633,1.0402666026358938
305.0,0.9365922936261496,1.0688161246626195
305.1,0.9119328864645102,1.101818726318383
305.2,0.8793012958994043,1.1325812386835648
305.3,0.8421709295834664,1.1544216265023208
305.4,0.804557612622585,1.1633809583698598
305.5,0.7699937856981457,1.1590982542213872
305.6,0.7412922201905844,1.1437707274908377
305.7,0.7206319377376358,1.1206709143419882
305.8,0.7095708675956439,1.0931534836314647
305.9,0.7088801876579616,1.0642064691161304
306.0,0.7183155277022929,1.0363118487413683
306.1,0.7365458654081465,1.011426275740224
306.2,0.7613844071952721,0.9909791451411163
306.3,0.790250885088239,0.9758368142138709
306.4,0.8206521438075042,0.966215740851277
306.5,0.8505261581644532,0.9615623707172642
306.6,0.8784504816283709,0.9604513750173307
306.7,0.9038026341457837,0.9605686223474724
306.8,0.9269192735292314,0.9588429460520831
306.9,0.949175887802111,0.9518355084977633
307.0,0.9727599152180205,0.9365922936261496
307.1,0.9998476028268041,0.9119328864645102
307.2,1.0312672620580403,0.8793012958994043
307.3,1.065633352088144,0.8421709295834664
307.4,1.1000026102236284,0.804557612622585
307.5,1.1315077336068686,0.7699937856981457
307.6,1.158518995247335,0.7412922201905844
307.7,1.1808329195769232,0.7206319377376358
307.8,1.1992999303662046,0.7095708675956439
307.9,1.2153179891343238,0.7088801876579616
308.0,1.230352645054385,0.7183155277022929
308.1,1.2455146937820354,0.7365458654081465
308.2,1.2612304615588377,0.7613844071952721
308.3,1.2770769644992765,0.790250885088239
308.4,1.2918617437468458,0.8206521438075042
308.5,1.3039699224139285,0.8505261581644532
308.6,1.311868227167159,0.8784504816283709
308.7,1.314520168894524,0.9038026341457837
308.8,1.3114716419246204,0.9269192735292314
308.9,1.3025526631678186,0.949175887802111
309.0,1.2873758922559417,0.9727599152180205
309.1,1.2649849791373986,0.9998476028268041
309.2,1.2340859224328844,1.0312672620580403
309.3,1.1939999271174402,1.065633352088144
309.4,1.1455999383408269,1.1000026102236284
309.5,1.0912146281605373,1.1315077336068686
309.6,1.0336654096211095,1.158518995247335
309.7,0.9753934350641644,1.1808329195769232
309.8,0.9181054990490131,1.1992999303662046
309.9,0.8627891238694559,1.2153179891343238
310.0,0.8098757414748097,1.230352645054385
310.1,0.7594422537545311,1.2455146937820354
310.2,0.7114093816456066,1.2612304615588377
310.3,0.6657060960354013,1.2770769644992765
310.4,0.6223685664404575,1.2918617437468458
310.5,0.5815604790841812,1.3039699224139285
310.6,0.5435344994170007,1.311868227167159
310.7,0.5085760756603104,1.314520168894524
310.8,0.4769676365205194,1.3114716419246204
310.9,0.4489963629530542,1.3025526631678186
311.0,0.42502077778881864,1.2873758922559417
311.1,0.4056134462971149,1.2649849791373986
311.2,0.3917924010036134,1.2340859224328844
311.3,0.38531262594982774,1.1939999271174402
311.4,0.3888844934838653,1.1455999383408269
311.5,0.4060086285289244,1.0912146281605373
311.6,0.4399531440040126,1.0336654096211095
311.7,0.49172921338513675,0.9753934350641644
311.8,0.5582522695155818,0.9181054990490131
311.9,0.6327411180871367,0.8627891238694559
312.0,0.707420315398606,0.8098757414748097
312.1,0.7761271351770138,0.7594422537545311
312.2,0.8352137811422162,0.7114093816456066
312.3,0.8831602839889241,0.6657060960354013
312.4,0.9198387478901912,0.6223685664404575
312.5,0.9459102629609099,0.5815604790841812
312.6,0.9624376284072053,0.5435344994170007
312.7,0.9706602065963372,0.5085760756603104
312.8,0.9718692074438354,0.4769676365205194
312.9,0.9673438920385738,0.4489963629530542
313.0,0.9583294400797417,0.42502077778881864
313.1,0.946051698323628,0.4056134462971149
313.2,0.9317737809561405,0.3917924010036134
313.3,0.9169018311124094,0.38531262594982774
313.4,0.9031340115598057,0.3888844934838653
313.5,0.8926065848459156,0.4060086285289244
313.6,0.8879169008666924,0.4399531440040126
313.7,0.8918350428067457,0.49172921338513675
313.8,0.9065918695008993,0.5582522695155818
313.9,0.9329001770642122,0.6327411180871367
314.0,0.9690344772856534,0.707420315398606
314.1,1.0103836031321096,0.7761271351770138
314.2,1.0503253601660654,0.8352137811422162
314.3,1.0828033897061937,0.8831602839889241
314.4,1.1048217569917549,0.9198387478901912
314.5,1.1167999907214647,0.9459102629609099
314.6,1.1212326815167848,0.9624376284072053
314.7,1.121236641284681,0.9706602065963372
314.8,1.1196975380905445,0.9718692074438354
314.9,1.1189221978540562,0.9673438920385738
315.0,1.1205410841213763,0.9583294400797417
315.1,1.1255022732533193,0.946051698323628
315.2,1.1340997442986893,0.9317737809561405
315.3,1.1460334616159615,0.9169018311124094
315.4,1.1605142763435317,0.9031340115598057
315.5,1.176411200485958,0.8926065848459156
315.6,1.192393831016954,0.8879169008666924
315.7,1.2069605200399953,0.8918350428067457
315.8,1.2182216587862567,0.9065918695008993
315.9,1.2234730812294505,0.9329001770642122
316.0,1.2191063797555115,0.9690344772856534
316.1,1.2018628134054437,1.0103836031321096
316.2,1.1712326742187353,1.0503253601660654
316.3,1.130348563104281,1.0828033897061937
316.4,1.084119258423986,1.1048217569917549
316.5,1.0369699309322677,1.1167999907214647
316.6,0.9919141027932553,1.1212326815167848
316.7,0.9505740533303285,1.121236641284681
316.8,0.9134642777594454,1.1196975380905445
316.9,0.8802774069899767,1.1189221978540562
317.0,0.8501489805841483,1.1205410841213763
317.1,0.821921295033253,1.1255022732533193
317.2,0.7944059665580002,1.1340997442986893
317.3,0.7666187273980626,1.1460334616159615
317.4,0.7379456870950416,1.1605142763435317
317.5,0.7082070827768692,1.176411200485958
317.6,0.6776176216923275,1.192393831016954
317.7,0.6466889376330976,1.2069605200399953
317.8,0.6161504261495162,1.2182216587862567
317.9,0.5869588342230876,1.2234730812294505
318.0,0.5604231305353972,1.2191063797555115
318.1,0.5383968965457584,1.2018628134054437
318.2,0.5234031588209006,1.1712326742187353
318.3,0.5184981139298505,1.130348563104281
318.4,0.5266830897406591,1.084119258423986
318.5,0.5498319632962501,1.0369699309322677
318.6,0.5875982472334145,0.9919141027932553
318.7,0.6371911180112257,0.9505740533303285
318.8,0.6943498843033354,0.9134642777594454
318.9,0.7547523859593374,0.8802774069899767
319.0,0.8149270682980323,0.8501489805841483
319.1,0.8724494601217062,0.821921295033253
319.2,0.9257220973302123,0.7944059665580002
319.3,0.973666673047494,0.7666187273980626
319.4,1.015503154328668,0.7379456870950416
319.5,1.0506598399885168,0.7082070827768692
319.6,1.078781298942387,0.6776176216923275
319.7,1.0997705598706695,0.6466889376330976
319.8,1.1138157815462777,0.6161504261495162
319.9,1.1213915574694566,0.5869588342230876
320.0,1.123258192077202,0.5604231305353972
320.1,1.120487760537931,0.5383968965457584
320.2,1.1145234069803316,0.5234031588209006
320.3,1.107240004129685,0.5184981139298505
320.4,1.1009345264540165,0.5266830897406591
320.5,1.0981496583584491,0.5498319632962501
320.6,1.1012652689444433,0.5875982472334145
320.7,1.111904463436814,0.6371911180112257
320.8,1.1302857680783882,0.6943498843033354
320.9,1.1546194434956039,0.7547523859593374
321.0,1.180730478237448,0.8149270682980323
321.1,1.2024842398442548,0.8724494601217062
321.2,1.213594030778624,0.9257220973302123
321.3,1.210113044093716,0.973666673047494
321.4,1.1917209308009342,1.015503154328668
321.5,1.1610044086840776,1.0506598399885168
321.6,1.1218180020730082,1.078781298942387
321.7,1.0779890554787699,1.0997705598706695
321.8,1.0327218133707656,1.1138157815462777
321.9,0.9884826732691943,1.1213915574694566
322.0,0.9470856864331272,1.123258192077202
322.1,0.9098034029456538,1.120487760537931
322.2,0.8774187954403282,1.1145234069803316
322.3,0.8501879776921061,1.107240004129685
322.4,0.8277292432974963,1.1009345264540165
322.5,0.8089120529872902,1.0981496583584491
322.6,0.791873466999422,1.1012652689444433
322.7,0.7742869890955681,1.111904463436814
322.8,0.753920202124715,1.1302857680783882
322.9,0.7293604176382441,1.1546194434956039
323.0,0.7005921411603167,1.180730478237448
323.1,0.6690495131126774,1.2024842398442548
323.2,0.6371091958254528,1.213594030778624
323.3,0.60746772374229,1.210113044093716
323.4,0.582829862324111,1.1917209308009342
323.5,0.56591198249648,1.1610044086840776
323.6,0.559474009320678,1.1218180020730082
323.7,0.5660581409483069,1.0779890554787699
323.8,0.5872688072954043,1.0327218133707656
323.9,0.6228433042270736,0.9884826732691943
324.0,0.6702335560007612,0.9470856864331272
324.1,0.7252511624602519,0.9098034029456538
324.2,0.7834157928578106,0.8774187954403282
324.3,0.8410971720718722,0.8501879776921061
324.4,0.8959492326992122,0.8277292432974963
324.5,0.9467618210175396,0.8089120529872902
324.6,0.9930651158217523,0.791873466999422
324.7,1.0347182315185848,0.7742869890955681
324.8,1.0715742018945404,0.753920202124715
324.9,1.1032660713079154,0.7293604176382441
325.0,1.129190366967525,0.7005921411603167
325.1,1.1487366570080606,0.6690495131126774
325.2,1.1616395515059375,0.6371091958254528
325.3,1.1682216642196588,0.60746772374229
325.4,1.1694347229841897,0.582829862324111
325.5,1.1667847288488526,0.56591198249648
325.6,1.1622397769878137,0.559474009320678
325.7,1.1581263442613343,0.5660581409483069
325.8,1.1569356713692605,0.5872688072954043
325.9,1.1609426414328543,0.6228433042270736
326.0,1.1716049307740153,0.6702335560007612
326.1,1.1888183086332178,0.7252511624602519
326.2,1.2102265828978347,0.7834157928578106
326.3,1.2310404656781497,0.8410971720718722
326.4,1.245039372042241,0.8959492326992122
326.5,1.2467709193785912,0.9467618210175396
326.6,1.2335705350377333,0.9930651158217523
326.7,1.2059690402870846,1.0347182315185848
326.8,1.1666681682173878,1.0715742018945404
326.9,1.1192246631313336,1.1032660713079154
327.0,1.0671514268933926,1.129190366967525
327.1,1.0134862536504468,1.1487366570080606
327.2,0.9606483960250857,1.1616395515059375
327.3,0.9104399628493335,1.1682216642196588
327.4,0.8641069376733201,1.1694347229841897
327.5,0.8223972299645738,1.1667847288488526
327.6,0.7855729420195993,1.1622397769878137
327.7,0.7533687539476046,1.1581263442613343
327.8,0.7249391327300488,1.1569356713692605
327.9,0.6988921152133851,1.1609426414328543
328.0,0.6735237130602569,1.1716049307740153
328.1,0.6472870020675283,1.1888183086332178
328.2,0.6193512679801263,1.2102265828978347
328.3,0.5899486335664362,1.2310404656781497
328.4,0.5602864597377932,1.245039372042241
328.5,0.5321575117828223,1.2467709193785912
328.6,0.5076178301339607,1.2335705350377333
328.7,0.4889450808438455,1.2059690402870846
328.8,0.4787956613312588,1.1666681682173878
328.9,0.48029068237635286,1.1192246631313336
329.0,0.4966336641586462,1.0671514268933926
329.1,0.5299129050330923,1.0134862536504468
329.2,0.5794326163525751,0.9606483960250857
329.3,0.6410104068275084,0.9104399628493335
329.4,0.7083360496791077,0.8641069376733201
329.5,0.7753665836901003,0.8223972299645738
329.6,0.8378842370908061,0.7855729420195993
329.7,0.8936845854432209,0.7533687539476046
329.8,0.9420122875275795,0.7249391327300488
329.9,0.9828786923931809,0.6988921152133851
330.0,1.0165417607473068,0.6735237130602569
330.1,1.0432150714598332,0.6472870020675283
330.2,1.0630004617711672,0.6193512679801263
330.3,1.0759962450585616,0.5899486335664362
330.4,1.0824784708761068,0.5602864597377932
330.5,1.083038430087856,0.5321575117828223
330.6,1.0786296165821703,0.5076178301339607
330.7,1.0705646114689233,0.4889450808438455
330.8,1.0605228090729844,0.4787956613312588
330.9,1.0505870849191798,0.48029068237635286
331.0,1.0432549876737058,0.4966336641586462
331.1,1.0412890538999418,0.5299129050330923
331.2,1.0472473023696627,0.5794326163525751
331.3,1.0626649068747707,0.6410104068275084
331.4,1.0870678317594822,0.7083360496791077
331.5,1.1171624695417046,0.7753665836901003
331.6,1.1468997734922297,0.8378842370908061
331.7,1.1692498572047112,0.8936845854432209
331.8,1.1790636577839126,0.9420122875275795
331.9,1.1747719807230428,0.9828786923931809
332.0,1.1579075573594857,1.0165417607473068
332.1,1.1316056534030998,1.0432150714598332
332.2,1.0993661188533503,1.0630004617711672
332.3,1.064411537668292,1.0759962450585616
332.4,1.0294576735763603,1.0824784708761068
332.5,0.9966751657389045,1.083038430087856
332.6,0.9677092135466875,1.0786296165821703
332.7,0.9436851429918853,1.0705646114689233
332.8,0.9251603767396959,1.0605228090729844
332.9,0.9120139512352168,1.0505870849191798
333.0,0.9033061284633161,1.0432549876737058
333.1,0.8971871094521953,1.0412890538999418
333.2,0.8909662083503259,1.0472473023696627
333.3,0.8814671176582655,1.0626649068747707
333.4,0.8657923172938283,1.0870678317594822
333.5,0.8424387232573045,1.1171624695417046
333.6,0.8121490433136,1.1468997734922297
333.7,0.7776571708035399,1.1692498572047112
333.8,0.7425184433693095,1.1790636577839126
333.9,0.7101188656250255,1.1747719807230428
334.0,0.6833660622244871,1.1579075573594857
334.1,0.6647511696160463,1.1316056534030998
334.2,0.6563617969672563,1.0993661188533503
334.3,0.6596441229915326,1.064411537668292
334.4,0.6749690532809869,1.0294576735763603
334.5,0.70129953546744,0.9966751657389045
334.6,0.7362994522180032,0.9677092135466875
334.7,0.7769250103527953,0.9436851429918853
334.8,0.8201697576898233,0.9251603767396959
334.9,0.8635962497256509,0.9120139512352168
335.0,0.9055447301384961,0.9033061284633161
335.1,0.9451358150227649,0.8971871094521953
335.2,0.9822148016546953,0.8909662083503259
335.3,1.0172613482033401,0.8814671176582655
335.4,1.0511236735594118,0.8657923172938283
335.5,1.0844195855504055,0.8424387232573045
335.6,1.1168104080137733,0.8121490433136
335.7,1.1468434896336417,0.7776571708035399
335.8,1.1727024774932164,0.7425184433693095
335.9,1.193189516021651,0.7101188656250255
336.0,1.2081846471169506,0.6833660622244871
336.1,1.2185659143501604,0.6647511696160463
336.2,1.2259113237825894,0.6563617969672563
336.3,1.232163794875579,0.6596441229915326
336.4,1.2392672389497987,0.6749690532809869
336.5,1.2487391190918449,0.70129953546744
336.6,1.261197623581981,0.7362994522180032
336.7,1.2759459631600352,0.7769250103527953
336.8,1.290802007314056,0.8201697576898233
336.9,1.3024067532950132,0.8635962497256509
337.0,1.30709591389454,0.9055447301384961
337.1,1.302003607498939,0.9451358150227649
337.2,1.2857680288340472,0.9822148016546953
337.3,1.2584896212347596,1.0172613482033401
337.4,1.2212028665374663,1.0511236735594118
337.5,1.1754072686571881,1.0844195855504055
337.6,1.1229467566173668,1.1168104080137733
337.7,1.066036367990907,1.1468434896336417
337.8,1.0070778671574228,1.1727024774932164
337.9,0.9482757681255151,1.193189516021651
338.0,0.8913372738037607,1.2081846471169506
338.1,0.8373794273720527,1.2185659143501604
338.2,0.7869680078511169,1.2259113237825894
338.3,0.7401964298257686,1.232163794875579
338.4,0.6967777987044967,1.2392672389497987
338.5,0.6561708084686282,1.2487391190918449
338.6,0.6177600773257441,1.261197623581981
338.7,0.5810677011473901,1.2759459631600352
338.8,0.545923450506805,1.290802007314056
338.9,0.512522987289533,1.3024067532950132
339.0,0.48137283930556946,1.30709591389454
339.1,0.4531981183438706,1.302003607498939
339.2,0.4289036954970334,1.2857680288340472
339.3,0.4096383926029884,1.2584896212347596
339.4,0.39696846140078523,1.2212028665374663
339.5,0.3931246114099634,1.1754072686571881
339.6,0.4011671613070162,1.1229467566173668
339.7,0.4246437821323747,1.066036367990907
339.8,0.4661481091021523,1.0070778671574228
339.9,0.5249864897115288,0.9482757681255151
340.0,0.5959735617148922,0.8913372738037607
340.1,0.6712209212370713,0.8373794273720527
340.2,0.7434284785001034,0.7869680078511169
340.3,0.8078188046922764,0.7401964298257686
340.4,0.8621397601236089,0.6967777987044967
340.5,0.9058289885106521,0.6561708084686282
340.6,0.9392154544490784,0.6177600773257441
340.7,0.9630199907730661,0.5810677011473901
340.8,0.9781180593896581,0.545923450506805
340.9,0.9854602432285627,0.512522987289533
341.0,0.9860610947070999,0.48137283930556946
341.1,0.9810048508364285,0.4531981183438706
341.2,0.9714535796308936,0.4289036954970334
341.3,0.9586661429954716,0.4096383926029884
341.4,0.9440438417570703,0.39696846140078523
341.5,0.9292160801369544,0.3931246114099634
341.6,0.9161625753199655,0.4011671613070162
341.7,0.9073151685567648,0.4246437821323747
341.8,0.9054805077508546,0.4661481091021523
341.9,0.9133666339609692,0.5249864897115288
342.0,0.932676655163575,0.5959735617148922
342.1,0.963067430113165,0.6712209212370713
342.2,1.0013866742413442,0.7434284785001034
342.3,1.0417859376184881,0.8078188046922764
342.4,1.077479690085262,0.8621397601236089
342.5,1.1035340572097991,0.9058289885106521
342.6,1.1184557899055223,0.9392154544490784
342.7,1.1236624546675178,0.9630199907730661
342.8,1.1220271869112004,0.9781180593896581
342.9,1.1167086714030485,0.9854602432285627
343.0,1.1105425932516095,0.9860610947070999
343.1,1.1058024735572152,0.9810048508364285
343.2,1.1041191556818177,0.9714535796308936
343.3,1.1064483042042466,0.9586661429954716
343.4,1.1130588535457568,0.9440438417570703
343.5,1.1235610163933034,0.9292160801369544
343.6,1.1369983599141291,0.9161625753199655
343.7,1.1519940133883353,0.9073151685567648
343.8,1.1668770345713892,0.9054805077508546
343.9,1.17965824290354,0.9133666339609692
344.0,1.1877754092116108,0.932676655163575
344.1,1.1878615774502033,0.963067430113165
344.2,1.1763539664489404,1.0013866742413442
344.3,1.1514758804022345,1.0417859376184881
344.4,1.1149654402115514,1.077479690085262
344.5,1.0712709358473709,1.1035340572097991
344.6,1.0252378025722975,1.1184557899055223
344.7,0.9806311300565006,1.1236624546675178
344.8,0.9398370056066732,1.1220271869112004
344.9,0.9040394146824975,1.1167086714030485
345.0,0.8734471287289064,1.1105425932516095
345.1,0.8474923661222248,1.1058024735572152
345.2,0.8250382261564827,1.1041191556818177
345.3,0.8046248433252174,1.1064483042042466
345.4,0.7847476514034791,1.1130588535457568
345.5,0.764130838835682,1.1235610163933034
345.6,0.7419416037978819,1.1369983599141291
345.7,0.7178942528870202,1.1519940133883353
345.8,0.6922314368495583,1.1668770345713892
345.9,0.6656330965225674,1.17965824290354
346.0,0.6391488527922536,1.1877754092116108
346.1,0.6142366608110096,1.1878615774502033
346.2,0.5929124796096167,1.1763539664489404
346.3,0.5778921551713047,1.1514758804022345
346.4,0.5724861903372348,1.1149654402115514
346.5,0.5799773686070717,1.0712709358473709
346.6,0.6024152698381046,1.0252378025722975
346.7,0.6393697628503295,0.9806311300565006
346.8,0.6877152458501438,0.9398370056066732
346.9,0.7428378099489886,0.9040394146824975
347.0,0.8002946952233151,0.8734471287289064
347.1,0.8568012762425461,0.8474923661222248
347.2,0.9103541772394514,0.8250382261564827
347.3,0.9598992865899222,0.8046248433252174
347.4,1.0049216443882791,0.7847476514034791
347.5,1.0451252720666453,0.764130838835682
347.6,1.0802442892924513,0.7419416037978819
347.7,1.1099826590736863,0.7178942528870202
347.8,1.134058197078017,0.6922314368495583
347.9,1.1523038373217231,0.6656330965225674
348.0,1.164774056233202,0.6391488527922536
348.1,1.1718301483151936,0.6142366608110096
348.2,1.1742123395662811,0.5929124796096167
348.3,1.1731147043363273,0.5778921551713047
348.4,1.1702475739671772,0.5724861903372348
348.5,1.1678169170929804,0.5799773686070717
348.6,1.168305733998903,0.6024152698381046
348.7,1.1739663306138444,0.6393697628503295
348.8,1.1860638122077827,0.6877152458501438
348.9,1.2040601552299763,0.7428378099489886
349.0,1.2250234599530598,0.8002946952233151
349.1,1.2437375765785006,0.8568012762425461
349.2,1.254046001013888,0.9103541772394514
349.3,1.2511262875780804,0.9598992865899222
349.4,1.2331993173967162,1.0049216443882791
349.5,1.2015404394900575,1.0451252720666453
349.6,1.159261530353076,1.0802442892924513
349.7,1.1099967474845662,1.1099826590736863
349.8,1.0570862344351772,1.134058197078017
349.9,1.0032519977992533,1.1523038373217231
350.0,0.9505632697725198,1.164774056233202
350.1,0.9005199452103251,1.1718301483151936
350.2,0.8541522254124444,1.1742123395662811
350.3,0.8120820897458089,1.1731147043363273
350.4,0.7745209344157428,1.1702475739671772
350.5,0.7412076194918384,1.1678169170929804
350.6,0.7113400551660342,1.168305733998903
350.7,0.6836122867584177,1.1739663306138444
350.8,0.6564758794403909,1.1860638122077827
350.9,0.6286275059515518,1.2040601552299763
351.0,0.5995222266655111,1.2250234599530598
351.1,0.5696097980915009,1.2437375765785006
351.2,0.540167898081109,1.254046001013888
351.3,0.5129442933671106,1.2511262875780804
351.4,0.48993382160971116,1.2331993173967162
351.5,0.47341007534148544,1.2015404394900575
351.6,0.46608484562506597,1.159261530353076
351.7,0.4711129142663339,1.1099967474845662
351.8,0.49155289295798493,1.0570862344351772
351.9,0.5290359934053789,1.0032519977992533
352.0,0.5821896764538862,0.9505632697725198
352.1,0.6462849866506238,0.9005199452103251
352.2,0.7148609161562196,0.8541522254124444
352.3,0.7820480807124142,0.8120820897458089
352.4,0.8438995157628544,0.7745209344157428
352.5,0.8984338183274696,0.7412076194918384
352.6,0.9450379007114994,0.7113400551660342
352.7,0.9838031613940812,0.6836122867584177
352.8,1.0150379668431373,0.6564758794403909
352.9,1.0390138474551582,0.6286275059515518
353.0,1.0559308148780586,0.5995222266655111
353.1,1.0660340209115828,0.5696097980915009
353.2,1.0697698041946104,0.540167898081109
353.3,1.067885613316043,0.5129442933671106
353.4,1.0614575386284972,0.48993382160971116
353.5,1.0518930878569352,0.47341007534148544
353.6,1.0409557093442035,0.46608484562506597
353.7,1.0308099685014105,0.4711129142663339
353.8,1.0240161319765884,0.49155289295798493
353.9,1.0233326454131815,0.5290359934053789
354.0,1.0311895271294453,0.5821896764538862
354.1,1.0488451886602752,0.6462849866506238
354.2,1.0754204380485555,0.7148609161562196
354.3,1.1071627312658996,0.7820480807124142
354.4,1.1377117657475582,0.8438995157628544
354.5,1.1601404223134697,0.8984338183274696
354.6,1.1698142660742852,0.9450379007114994
354.7,1.1657510586057425,0.9838031613940812
354.8,1.1498514922921537,1.0150379668431373
354.9,1.1253660040487774,1.0390138474551582
355.0,1.0957560926896925,1.0559308148780586
355.1,1.0641455436796894,1.0660340209115828
355.2,1.0331402903610447,1.0697698041946104
355.3,1.0048048010583,1.067885613316043
355.4,0.9806735153633388,1.0614575386284972
355.5,0.9617342717022339,1.0518930878569352
355.6,0.9483562988521627,1.0409557093442035
355.7,0.940171031682473,1.0308099685014105
355.8,0.9359536662050242,1.0240161319765884
355.9,0.9335812225896835,1.0233326454131815
356.0,0.9301476955378992,1.0311895271294453
356.1,0.9223370763661592,1.0488451886602752
356.2,0.9072109528699039,1.0754204380485555
356.3,0.8833937746885573,1.1071627312658996
356.4,0.8519496721399754,1.1377117657475582
356.5,0.8159982797858875,1.1601404223134697
356.6,0.7793798371987306,1.1698142660742852
356.7,0.7456112957474519,1.1657510586057425
356.8,0.717592106115123,1.1498514922921537
356.9,0.6976714814615866,1.1253660040487774
357.0,0.6876579741416068,1.0957560926896925
357.1,0.6886193361153589,1.0641455436796894
357.2,0.7005681593609445,1.0331402903610447
357.3,0.722292419557212,1.0048048010583
357.4,0.7515504301021936,0.9806735153633388
357.5,0.7855912476002676,0.9617342717022339
357.6,0.8217353035733229,0.9483562988521627
357.7,0.8577812493554691,0.940171031682473
357.8,0.8922032818486092,0.9359536662050242
357.9,0.9242437074296186,0.9335812225896835
358.0,0.9539913261147632,0.9301476955378992
358.1,0.9824045694111353,0.9223370763661592
358.2,1.011074754786382,0.9072109528699039
358.3,1.0414851667157687,0.8833937746885573
358.4,1.0739130813217277,0.8519496721399754
358.5,1.106872790937835,0.8159982797858875
358.6,1.137854938303237,0.7793798371987306
358.7,1.1647094688737574,0.7456112957474519
358.8,1.186492503352356,0.717592106115123
358.9,1.2035131744706122,0.6976714814615866
359.0,1.2169772947825477,0.6876579741416068
359.1,1.2285482503225333,0.6886193361153589
359.2,1.2399131965234862,0.7005681593609445
359.3,1.2523553591224235,0.722292419557212
359.4,1.2663631060883003,0.7515504301021936
359.5,1.2813666018748622,0.7855912476002676
359.6,1.295730903018292,0.8217353035733229
359.7,1.3071057655013905,0.8577812493554691
359.8,1.3130776813982763,0.8922032818486092
359.9,1.311833980211129,0.9242437074296186
360.0,1.3024663819331326,0.9539913261147632
360.1,1.2847729409852529,0.9824045694111353
360.2,1.258786546416346,1.011074754786382
360.3,1.224477585009502,1.0414851667157687
360.4,1.1819875826672275,1.0739130813217277
360.5,1.1322348788346657,1.106872790937835
360.6,1.0771713156422262,1.137854938303237
360.7,1.0193108206136323,1.1647094688737574
360.8,0.961009345955196,1.186492503352356
360.9,0.9040342012387387,1.2035131744706122
361.0,0.8494758484834798,1.2169772947825477
361.1,0.7978333157300194,1.2285482503225333
361.2,0.749156640903509,1.2399131965234862
361.3,0.7032132651287837,1.2523553591224235
361.4,0.6596713031527783,1.2663631060883003
361.5,0.618273887399102,1.2813666018748622
361.6,0.5789579580716337,1.295730903018292
361.7,0.5418844850727221,1.3071057655013905
361.8,0.507393146841578,1.3130776813982763
361.9,0.47593341674540607,1.311833980211129
362.0,0.44802591065381464,1.3024663819331326
362.1,0.4242861399263085,1.2847729409852529
362.2,0.4055283656908496,1.258786546416346
362.3,0.39296474204184806,1.224477585009502
362.4,0.3884865062653413,1.1819875826672275
362.5,0.39489050108809576,1.1322348788346657
362.6,0.4156635352817038,1.0771713156422262
362.7,0.4537619381912902,1.0193108206136323
362.8,0.50939369485346,0.961009345955196
362.9,0.5784255443013949,0.9040342012387387
363.0,0.6534696800933129,0.8494758484834798
363.1,0.7269519576964316,0.7978333157300194
363.2,0.7934154338685447,0.749156640903509
363.3,0.8499399818152763,0.7032132651287837
363.4,0.8954982545625879,0.6596713031527783
363.5,0.9301876154429654,0.618273887399102
363.6,0.9546969071670042,0.5789579580716337
363.7,0.9700098545881719,0.5418844850727221
363.8,0.9772553294996393,0.507393146841578
363.9,0.9776316698025173,0.47593341674540607
364.0,0.9723678264206741,0.44802591065381464
364.1,0.9627092491992548,0.4242861399263085
364.2,0.9499296558542961,0.4055283656908496
364.3,0.9353771522978502,0.39296474204184806
364.4,0.9205659655086932,0.3884865062653413
364.5,0.9073129747295414,0.39489050108809576
364.6,0.89786988914857,0.4156635352817038
364.7,0.8949088075785634,0.4537619381912902
364.8,0.9011511133818437,0.50939369485346
364.9,0.9185571999653535,0.5784255443013949
365.0,0.9473046805440396,0.6534696800933129
365.1,0.9849262993902407,0.7269519576964316
365.2,1.0261192160026475,0.7934154338685447
365.3,1.0640913763475583,0.8499399818152763
365.4,1.0933360956486253,0.8954982545625879
365.5,1.1116990577555355,0.9301876154429654
365.6,1.120219154845549,0.9546969071670042
365.7,1.1216676769177125,0.9700098545881719
365.8,1.1192226620748966,0.9772553294996393
365.9,1.1157460934895542,0.9776316698025173
366.0,1.1135000349372488,0.9723678264206741
366.1,1.1140644396423975,0.9627092491992548
366.2,1.1183252343638803,0.9499296558542961
366.3,1.1264945902065266,0.9353771522978502
366.4,1.1381715638389378,0.9205659655086932
366.5,1.1524561001292304,0.9073129747295414
366.6,1.1681021527833189,0.89786988914857
366.7,1.183645713095687,0.8949088075785634
366.8,1.197389680628952,0.9011511133818437
366.9,1.2071408548478184,0.9185571999653535
367.0,1.2098419147719341,0.9473046805440396
367.1,1.2018111804717126,0.9849262993902407
367.2,1.180446372200805,1.0261192160026475
367.3,1.146425062064005,1.0640913763475583
367.4,1.1036912104523484,1.0933360956486253
367.5,1.0572090396882206,1.1116990577555355
367.6,1.0110698622205054,1.120219154845549
367.7,0.9679262444496061,1.1216676769177125
367.8,0.9291222621293627,1.1192226620748966
367.9,0.8949622989751133,1.1157460934895542
368.0,0.8649628476448314,1.1135000349372488
368.1,0.8380981060097852,1.1140644396423975
368.2,0.8130625568941627,1.1183252343638803
368.3,0.7885435795341409,1.1264945902065266
368.4,0.7634692406697907,1.1381715638389378
368.5,0.7371832419056897,1.1524561001292304
368.6,0.709509515438365,1.1681021527833189
368.7,0.6807081603249061,1.183645713095687
368.8,0.651376027497311,1.197389680628952
368.9,0.6223762658840033,1.2071408548478184
369.0,0.5948687688772041,1.2098419147719341
369.1,0.5704562141054498,1.2018111804717126
369.2,0.5513682142279139,1.180446372200805
369.3,0.5405060574305428,1.146425062064005
369.4,0.5411157275213627,1.1036912104523484
369.5,0.5559145550939792,1.0572090396882206
369.6,0.5858424077338086,1.0110698622205054
369.7,0.6292379913356907,0.9679262444496061
369.8,0.6822764611492046,0.9291222621293627
369.9,0.7404064428741319,0.8949622989751133
370.0,0.7996739320256594,0.8649628476448314
370.1,0.8572676446920294,0.8380981060097852
370.2,0.9114206240525177,0.8130625568941627
370.3,0.9610623880391433,0.7885435795341409
370.4,1.0054892287691228,0.7634692406697907
370.5,1.0441595980496376,0.7371832419056897
370.6,1.076628079146537,0.709509515438365
370.7,1.1025799004764687,0.6807081603249061
370.8,1.1219036201637582,0.651376027497311
370.9,1.1347505900371366,0.6223762658840033
371.0,1.1415679128005145,0.5948687688772041
371.1,1.143125746049037,0.5704562141054498
371.2,1.1405646585110023,0.5513682142279139
371.3,1.1354613654546728,0.5405060574305428
371.4,1.1298652722388907,0.5411157275213627
371.5,1.1262139159793116,0.5559145550939792
371.6,1.1270252355676564,0.5858424077338086
371.7,1.1343405393911643,0.6292379913356907
371.8,1.1490263760345398,0.6822764611492046
371.9,1.1700931560844823,0.7404064428741319
372.0,1.194209246877272,0.7996739320256594
372.1,1.2158461936535858,0.8572676446920294
372.2,1.2286539624569215,0.9114206240525177
372.3,1.2278123707240327,0.9610623880391433
372.4,1.211779248825925,1.0054892287691228
372.5,1.18220406527415,1.0441595980496376
372.6,1.1425433672329481,1.076628079146537
372.7,1.0966429167708547,1.1025799004764687
372.8,1.0479172301691755,1.1219036201637582
372.9,0.99907594248195,1.1347505900371366
373.0,0.9521424202618957,1.1415679128005145
373.1,0.9085648930651181,1.143125746049037
373.2,0.8693098763384521,1.1405646585110023
373.3,0.8348860713363643,1.1354613654546728
373.4,0.8052858062699304,1.1298652722388907
373.5,0.7798772915551903,1.1262139159793116
373.6,0.7573439000312359,1.1270252355676564
373.7,0.7358104814929858,1.1343405393911643
373.8,0.7132524854677867,1.1490263760345398
373.9,0.6881278656084929,1.1700931560844823
374.0,0.6599708435045667,1.194209246877272
374.1,0.6295991584628893,1.2158461936535858
374.2,0.5988125656035279,1.2286539624569215
374.3,0.5698786939181505,1.2278123707240327
374.4,0.5452142028761341,1.211779248825925
374.5,0.527372968987106,1.18220406527415
374.6,0.5191476715076495,1.1425433672329481
374.7,0.5234634993629212,1.0966429167708547
374.8,0.5427554130489464,1.0479172301691755
374.9,0.5778187886931071,0.99907594248195
375.0,0.6268050909654103,0.9521424202618957
375.1,0.6853869084134989,0.9085648930651181
375.2,0.7482244685209745,0.8693098763384521
375.3,0.8106380124922465,0.8348860713363643
375.4,0.8694679098815763,0.8052858062699304
375.5,0.9230496256216655,0.7798772915551903
375.6,0.970748096737572,0.7573439000312359
375.7,1.0124320760093446,0.7358104814929858
375.8,1.0480682874324099,0.7132524854677867
375.9,1.0775011178167793,0.6881278656084929
376.0,1.1004431976916407,0.6599708435045667
376.1,1.1166515445239091,0.6295991584628893
376.2,1.1261721221556207,0.5988125656035279
376.3,1.12950367995018,0.5698786939181505
376.4,1.1276308021601136,0.5452142028761341
376.5,1.1219884495977828,0.527372968987106
376.6,1.1144295562851363,0.5191476715076495
376.7,1.1072005963599365,0.5234634993629212
376.8,1.1028508940229549,0.5427554130489464
376.9,1.103953392250542,0.5778187886931071
377.0,1.1125505293319182,0.6268050909654103
377.1,1.1293630306162197,0.6853869084134989
377.2,1.152926685629426,0.7482244685209745
377.3,1.1790319365896795,0.8106380124922465
377.4,1.2012482507238047,0.8694679098815763
377.5,1.2130635510068968,0.9230496256216655
377.6,1.2104981910721981,0.970748096737572
377.7,1.1931583136343749,1.0124320760093446
377.8,1.1633671071041485,1.0480682874324099
377.9,1.1246591908012409,1.0775011178167793
378.0,1.0806706887820574,1.1004431976916407
378.1,1.0345998375555738,1.1166515445239091
378.2,0.9890369270525479,1.1261721221556207
378.3,0.9459670536204035,1.12950367995018
378.4,0.9068275882906279,1.1276308021601136
378.5,0.8725496940757287,1.1219884495977828
378.6,0.843541268716644,1.1144295562851363
378.7,0.8196010387357298,1.1072005963599365
378.8,0.7998026760085257,1.1028508940229549
378.9,0.7824502977126246,1.103953392250542
379.0,0.7652490044864625,1.1125505293319182
379.1,0.7458016639746097,1.1293630306162197
379.2,0.7223886735050716,1.152926685629426
379.3,0.694704470794885,1.1790319365896795
379.4,0.6640383331011233,1.2012482507238047
379.5,0.6327478357661317,1.2130635510068968
379.6,0.6035366047543145,1.2104981910721981
379.7,0.579088056718891,1.1931583136343749
379.8,0.5620835607153783,1.1633671071041485
379.9,0.5552918594765412,1.1246591908012409
380.0,0.5613784628061151,1.0806706887820574
380.1,0.5822075471975645,1.0345998375555738
380.2,0.6178082827451011,0.9890369270525479
380.3,0.6657627380846409,0.9459670536204035
380.4,0.7217551224904182,0.9068275882906279
380.5,0.7810214484137744,0.8725496940757287
380.6,0.8396624957171264,0.843541268716644
380.7,0.8951716071765025,0.8196010387357298
380.8,0.9462886221918404,0.7998026760085257
380.9,0.9925677196030284,0.7824502977126246
381.0,1.0339305171182633,0.7652490044864625
381.1,1.0703108963464971,0.7458016639746097
381.2,1.1014309150025499,0.7223886735050716
381.3,1.1267702842207266,0.694704470794885
381.4,1.1457789425023701,0.6640383331011233
381.5,1.158222237694362,0.6327478357661317
381.6,1.1644265748211826,0.6035366047543145
381.7,1.1653243089395502,0.579088056718891
381.8,1.1623837912695612,0.5620835607153783
381.9,1.1575281032664126,0.5552918594765412
382.0,1.1530523710631007,0.5613784628061151
382.1,1.151458686707995,0.5822075471975645
382.2,1.1550943496941988,0.6178082827451011
382.3,1.1655374314899676,0.6657627380846409
382.4,1.18279910237783,0.7217551224904182
382.5,1.2045619130198988,0.7810214484137744
382.6,1.2259526403753642,0.8396624957171264
382.7,1.2405869861999195,0.8951716071765025
382.8,1.2428957948846564,0.9462886221918404
382.9,1.2302203026623864,0.9925677196030284
383.0,1.2031674341783127,1.0339305171182633
383.1,1.1644975309724757,1.0703108963464971
383.2,1.11777456665309,1.1014309150025499
383.3,1.0664827809238577,1.1267702842207266
383.4,1.0136237527332084,1.1457789425023701
383.5,0.9615913137093376,1.158222237694362
383.6,0.9121774430433686,1.1644265748211826
383.7,0.8666305175912523,1.1653243089395502
383.8,0.825709453518718,1.1623837912695612
383.9,0.7896923451355831,1.1575281032664126
384.0,0.7583291282999054,1.1530523710631007
384.1,0.7307771877931746,1.151458686707995
384.2,0.7056177474268348,1.1550943496941988
384.3,0.6810778910098495,1.1655374314899676
384.4,0.655511459825539,1.18279910237783
384.5,0.6280019614175099,1.2045619130198988
384.6,0.5987588318144046,1.2259526403753642
384.7,0.5690401373018574,1.2405869861999195
384.8,0.5407258773001689,1.2428957948846564
384.9,0.5159516157734576,1.2302203026623864
385.0,0.4970434091236925,1.2031674341783127
385.1,0.48666545442189646,1.1644975309724757
385.2,0.487898463349619,1.11777456665309
385.3,0.5038594916632165,1.0664827809238577
385.4,0.5365443520355205,1.0136237527332084
385.5,0.5852420437292707,0.9615913137093376
385.6,0.6458841548861004,0.9121774430433686
385.7,0.7123458233399587,0.8666305175912523
385.8,0.7787333889487252,0.825709453518718
385.9,0.8408949205750502,0.7896923451355831
386.0,0.8966286430616912,0.7583291282999054
386.1,0.9451549983482649,0.7307771877931746
386.2,0.9864560100685346,0.7056177474268348
386.3,1.0207588799751355,0.6810778910098495
386.4,1.048237546487602,0.655511459825539
386.5,1.068937614189596,0.6280019614175099
386.6,1.0828877038503943,0.5987588318144046
386.7,1.090296465018917,0.5690401373018574
386.8,1.0917066800643245,0.5407258773001689
386.9,1.088047923994667,0.5159516157734576
387.0,1.0806283433411472,0.4970434091236925
387.1,1.0711324985562123,0.48666545442189646
387.2,1.0616469207903472,0.487898463349619
387.3,1.0546603320421184,0.5038594916632165
387.4,1.0529069023521114,0.5365443520355205
387.5,1.0589002201411417,0.5852420437292707
387.6,1.0741285727961436,0.6458841548861004
387.7,1.0980796120113936,0.7123458233399587
387.8,1.127433563286741,0.7787333889487252
387.9,1.1561345052321435,0.8408949205750502
388.0,1.177173402404285,0.8966286430616912
388.1,1.1854446228473243,0.9451549983482649
388.2,1.1794295728516928,0.9864560100685346
388.3,1.1607062269931572,1.0207588799751355
388.4,1.1324442042092429,1.048237546487602
388.5,1.0981662846532672,1.068937614189596
388.6,1.0611079268802968,1.0828877038503943
388.7,1.023989015327859,1.090296465018917
388.8,0.988977464116669,1.0917066800643245
388.9,0.9577133929350715,1.088047923994667
389.0,0.9313222538413141,1.0806283433411472
389.1,0.9103754162637677,1.0711324985562123
389.2,0.8947856297503027,1.0616469207903472
389.3,0.8836665732563798,1.0546603320421184
389.4,0.8752369796252952,1.0529069023521114
389.5,0.8668907942558638,1.0589002201411417
389.6,0.8555687317424253,1.0741285727961436
389.7,0.8385354765370489,1.0980796120113936
389.8,0.8144515007991397,1.127433563286741
389.9,0.7841213824268893,1.1561345052321435
390.0,0.7501897800592905,1.177173402404285
390.1,0.7160437655933075,1.1854446228473243
390.2,0.684927325248801,1.1794295728516928
390.3,0.6596883006896629,1.1607062269931572
390.4,0.642850652127848,1.1324442042092429
390.5,0.6366099310774899,1.0981662846532672
390.6,0.642544693141597,1.0611079268802968
390.7,0.6610971114269505,1.023989015327859
390.8,0.6911619750755771,0.988977464116669
390.9,0.7301943567891993,0.9577133929350715
391.0,0.7748910795512081,0.9313222538413141
391.1,0.8220457820603402,0.9103754162637677
391.2,0.8691342109989983,0.8947856297503027
391.3,0.9145037658061106,0.8836665732563798
391.4,0.9573080715268147,0.8752369796252952
391.5,0.9973610191155989,0.8668907942558638
391.6,1.0349594016479193,0.8555687317424253
391.7,1.0705769104827296,0.8385354765370489
391.8,1.1043503692039685,0.8144515007991397
391.9,1.1356087546895643,0.7841213824268893
392.0,1.1629746705732338,0.7501897800592905
392.1,1.1850961430012072,0.7160437655933075
392.2,1.20136381925633,0.684927325248801
392.3,1.2121454213386076,0.6596883006896629
392.4,1.2186466987779125,0.642850652127848
392.5,1.2226541933491972,0.6366099310774899
392.6,1.2262567018062775,0.642544693141597
392.7,1.2315116878087038,0.6610971114269505
392.8,1.2400081340355138,0.6911619750755771
392.9,1.2523436617640045,0.7301943567891993
393.0,1.2676294778690742,0.7748910795512081
393.1,1.2832499399919592,0.8220457820603402
393.2,1.2951967075936466,0.8691342109989983
393.3,1.2991358986612573,0.9145037658061106
393.4,1.2917992396311637,0.9573080715268147
393.5,1.2718633612921786,0.9973610191155989
393.6,1.2398753029094671,1.0349594016479193
393.7,1.197578840513631,1.0705769104827296
393.8,1.1472738744896047,1.1043503692039685
393.9,1.0914860559655757,1.1356087546895643
394.0,1.0327857408788756,1.1629746705732338
394.1,0.9735513562549853,1.1850961430012072
394.2,0.9157248299910855,1.20136381925633
394.3,0.8606908998864901,1.2121454213386076
394.4,0.8092835095936476,1.2186466987779125
394.5,0.7618425726406185,1.2226541933491972
394.6,0.7182714978798421,1.2262567018062775
394.7,0.6781025874589179,1.2315116878087038
394.8,0.6406126599788623,1.2400081340355138
394.9,0.6050206963686829,1.2523436617640045
395.0,0.570738794661609,1.2676294778690742
395.1,0.5375793842736455,1.2832499399919592
395.2,0.5058212945756017,1.2951967075936466
395.3,0.4761318815748294,1.2991358986612573
395.4,0.4494496424033779,1.2917992396311637
395.5,0.4269475586617333,1.2718633612921786
395.6,0.41013126492726254,1.2398753029094671
395.7,0.40105258483242673,1.197578840513631
395.8,0.40253194877005993,1.1472738744896047
395.9,0.418087431500033,1.0914860559655757
396.0,0.451001474019561,1.0327857408788756
396.1,0.5022282183818321,0.9735513562549853
396.2,0.5684060211286472,0.9157248299910855
396.3,0.6423788773805771,0.8606908998864901
396.4,0.7162594168490514,0.8092835095936476
396.5,0.7841660958685105,0.7618425726406185
396.6,0.8429290597161136,0.7182714978798421
396.7,0.8914449120194392,0.6781025874589179
396.8,0.9297829318731075,0.6406126599788623
396.9,0.9585353333661212,0.6050206963686829
397.0,0.9784692627636352,0.570738794661609
397.1,0.9903989185270422,0.5375793842736455
397.2,0.99517847278387,0.5058212945756017
397.3,0.9937352026616467,0.4761318815748294
397.4,0.9870988622404396,0.4494496424033779
397.5,0.9764225219372441,0.4269475586617333
397.6,0.9630133909633583,0.41013126492726254
397.7,0.948395307310652,0.40105258483242673
397.8,0.9344118255312559,0.40253194877005993
397.9,0.9233411842784445,0.418087431500033
398.0,0.9179108428647857,0.451001474019561
398.1,0.9210026203583236,0.5022282183818321
398.2,0.9349009231924776,0.5684060211286472
398.3,0.9602508051719598,0.6423788773805771
398.4,0.9951223509535013,0.7162594168490514
398.5,1.0346606677962733,0.7841660958685105
398.6,1.072115563760197,0.8429290597161136
398.7,1.10142319684818,0.8914449120194392
398.8,1.1195470242713457,0.9297829318731075
398.9,1.1267844554551265,0.9585353333661212
399.0,1.1255292424296466,0.9784692627636352
399.1,1.1189160918889482,0.9903989185270422
399.2,1.1099951963343417,0.99517847278387
399.3,1.1013696885760929,0.9937352026616467
399.4,1.095066898586109,0.9870988622404396
399.5,1.0924875355911203,0.9764225219372441
399.6,1.0943689161973216,0.9630133909633583
399.7,1.1007611147314202,0.948395307310652
399.8,1.1110463663243813,0.9344118255312559
399.9,1.1240258362432305,0.9233411842784445
400.0,1.1380484170721548,0.9179108428647857
400.1,1.1510826251232809,0.9210026203583236
400.2,1.1606121604157518,0.9349009231924776
400.3,1.1634310254642037,0.9602508051719598
400.4,1.1559161046510817,0.9951223509535013
400.5,1.1355326399385464,1.0346606677962733
400.6,1.1028295994418502,1.072115563760197
400.7,1.061542285161727,1.10142319684818
400.8,1.0165694577298348,1.1195470242713457
400.9,0.972127394901817,1.1267844554551265
401.0,0.931134021387639,1.1255292424296466
401.1,0.8952833614248542,1.1189160918889482
401.2,0.8652474219314062,1.1099951963343417
401.3,0.8408395544897441,1.1013696885760929
401.4,0.8211670990608183,1.095066898586109
401.5,0.8048258551583639,1.0924875355911203
401.6,0.7901523077721211,1.0943689161973216
401.7,0.7755116214525749,1.1007611147314202
401.8,0.7595771177307566,1.1110463663243813
401.9,0.7415452557297381,1.1240258362432305
402.0,0.7212365769938306,1.1380484170721548
402.1,0.699077704580012,1.1510826251232809
402.2,0.6760301178988692,1.1606121604157518
402.3,0.6535702001921431,1.1634310254642037
402.4,0.6337799043430578,1.1559161046510817
402.5,0.6194744549071761,1.1355326399385464
402.6,0.614121853152979,1.1028295994418502
402.7,0.6212230049193109,1.061542285161727
402.8,0.6430349549506782,1.0165694577298348
402.9,0.6792060416899294,0.972127394901817
403.0,0.7265116794830969,0.931134021387639
403.1,0.7801639696511454,0.8952833614248542
403.2,0.8356264229308799,0.8652474219314062
403.3,0.889669213669666,0.8408395544897441
403.4,0.9404659859065111,0.8211670990608183
403.5,0.9872092229695918,0.8048258551583639
403.6,1.0296646586890266,0.7901523077721211
403.7,1.067832333352771,0.7755116214525749
403.8,1.1017319968192048,0.7595771177307566
403.9,1.131292618057301,0.7415452557297381
404.0,1.1563345484367338,0.7212365769938306
404.1,1.1766354511015849,0.699077704580012
404.2,1.1920536405984696,0.6760301178988692
404.3,1.2026698026363405,0.6535702001921431
404.4,1.208920945940994,0.6337799043430578
404.5,1.2117197961041,0.6194744549071761
404.6,1.212541549116699,0.614121853152979
404.7,1.213407571663727,0.6212230049193109
404.8,1.2166379659515196,0.6430349549506782
404.9,1.2242583415964174,0.6792060416899294
405.0,1.237096990031323,0.7265116794830969
405.1,1.253848845375353,0.7801639696511454
405.2,1.2706323270660602,0.8356264229308799
405.3,1.28171939579435,0.889669213669666
405.4,1.2815906769633314,0.9404659859065111
405.5,1.267123527943738,0.9872092229695918
405.6,1.238336310059553,1.0296646586890266
405.7,1.1975551207215136,1.067832333352771
405.8,1.1480827830126545,1.1017319968192048
405.9,1.0932208960934757,1.131292618057301
406.0,1.0358051857558357,1.1563345484367338
406.1,0.9780825434111211,1.1766354511015849
406.2,0.921745802457626,1.1920536405984696
406.3,0.8680175335726648,1.2026698026363405
406.4,0.8177305990805753,1.208920945940994
406.5,0.7713791407639093,1.2117197961041
406.6,0.729125949335879,1.212541549116699
406.7,0.6907698373108319,1.213407571663727
406.8,0.655713388500684,1.2166379659515196
406.9,0.6230183922763362,1.2242583415964174
407.0,0.5916372611943508,1.237096990031323
407.1,0.5607979565789308,1.253848845375353
407.2,0.5303513327308165,1.2706323270660602
407.3,0.5008634268056853,1.28171939579435
407.4,0.4734495511504729,1.2815906769633314
407.5,0.44957572971164617,1.267123527943738
407.6,0.4310304740597901,1.238336310059553
407.7,0.42007956330216417,1.1975551207215136
407.8,0.41964670663926107,1.1480827830126545
407.9,0.4331963138177265,1.0932208960934757
408.0,0.46383845425338865,1.0358051857558357
408.1,0.5124750883867566,0.9780825434111211
408.2,0.5760663332999577,0.921745802457626
408.3,0.6480000078435093,0.8680175335726648
408.4,0.7207310969466303,0.8177305990805753
408.5,0.7883761253851296,0.7713791407639093
408.6,0.8475976024699157,0.729125949335879
408.7,0.897149590530909,0.6907698373108319
408.8,0.9370460712321391,0.655713388500684
408.9,0.9678717938695827,0.6230183922763362
409.0,0.9903562593011676,0.5916372611943508
409.1,1.0051881770267206,0.5607979565789308
409.2,1.0130101273391936,0.5303513327308165
409.3,1.0145078347358638,0.5008634268056853
409.4,1.0105056017595135,0.4734495511504729
409.5,1.002023238376206,0.44957572971164617
409.6,0.9903083548430519,0.4310304740597901
409.7,0.976881992472823,0.42007956330216417
409.8,0.9636177889018271,0.41964670663926107
409.9,0.9528267491779645,0.4331963138177265
410.0,0.9472413118610696,0.46383845425338865
410.1,0.9497176569680378,0.5124750883867566
410.2,0.9625314777699191,0.5760663332999577
410.3,0.9863889639264276,0.6480000078435093
410.4,1.0194721301799288,0.7207310969466303
410.5,1.0569983360999857,0.7883761253851296
410.6,1.0921690228494434,0.8475976024699157
410.7,1.1187717499853311,0.897149590530909
410.8,1.1336222317697808,0.9370460712321391
410.9,1.1369298475636773,0.9678717938695827
411.0,1.1310507307777236,0.9903562593011676
411.1,1.119118191733394,1.0051881770267206
411.2,1.104225082889796,1.0130101273391936
411.3,1.0890774777151122,1.0145078347358638
411.4,1.0758773468149967,1.0105056017595135
411.5,1.0662741875952797,1.002023238376206
411.6,1.0613154514259524,0.9903083548430519
411.7,1.061382337706117,0.976881992472823
411.8,1.0661348032523947,0.9636177889018271
411.9,1.0745059527348293,0.9528267491779645
412.0,1.0847619042199554,0.9472413118610696
412.1,1.0945779796295758,0.9497176569680378
412.2,1.1010507850924247,0.9625314777699191
412.3,1.1007334278174947,0.9863889639264276
412.4,1.0901835208866648,1.0194721301799288
412.5,1.0674861266999138,1.0569983360999857
412.6,1.033803724410724,1.0921690228494434
412.7,0.9930390342059444,1.1187717499853311
412.8,0.94989023308102,1.1336222317697808
412.9,0.9083281120419342,1.1369298475636773
413.0,0.8711711947689658,1.1310507307777236
413.1,0.8401899373909364,1.119118191733394
413.2,0.8162536902146822,1.104225082889796
413.3,0.7994000528712358,1.0890774777151122
413.4,0.7888865386654782,1.0758773468149967
413.5,0.7833092586503808,1.0662741875952797
413.6,0.7808210003856565,1.0613154514259524
413.7,0.7794210144879673,1.061382337706117
413.8,0.7772668183009072,1.0661348032523947
413.9,0.772965454057676,1.0745059527348293
414.0,0.765804495319237,1.0847619042199554
414.1,0.7558871248994472,1.0945779796295758
414.2,0.7441766304087603,1.1010507850924247
414.3,0.7325148615155591,1.1007334278174947
414.4,0.723658735054045,1.0901835208866648
414.5,0.7212016753253863,1.0674861266999138
414.6,0.7290047639513496,1.033803724410724
414.7,0.749844716352939,0.9930390342059444
414.8,0.7837978663923529,0.94989023308102
414.9,0.8277766484267706,0.9083281120419342
415.0,0.8769319249782338,0.8711711947689658
415.1,0.9267316029771682,0.8401899373909364
415.2,0.9741649484414563,0.8162536902146822
415.3,1.0178081194822428,0.7994000528712358
415.4,1.0573312234802352,0.7888865386654782
415.5,1.0929585120184924,0.7833092586503808
415.6,1.125090072105828,0.7808210003856565
415.7,1.1541066240573938,0.7794210144879673
415.8,1.180303646433014,0.7772668183009072
415.9,1.2038832541625182,0.772965454057676
416.0,1.224952895947363,0.765804495319237
416.1,1.243525912159416,0.7558871248994472
416.2,1.25955810195384,0.7441766304087603
416.3,1.2730539757254988,0.7325148615155591
416.4,1.284237436860856,0.723658735054045
416.5,1.2937259051439003,0.7212016753253863
416.6,1.3025760055998998,0.7290047639513496
416.7,1.311992452193798,0.749844716352939
416.8,1.322521824837621,0.7837978663923529
416.9,1.3329028949599218,0.8277766484267706
417.0,1.33943570539669,0.8769319249782338
417.1,1.337014167384867,0.9267316029771682
417.2,1.3216197265088647,0.9741649484414563
417.3,1.2921723274081385,1.0178081194822428
417.4,1.2503312334738959,1.0573312234802352
417.5,1.1991175562581249,1.0929585120184924
417.6,1.1417123538776635,1.125090072105828
417.7,1.0808630514971809,1.1541066240573938
417.8,1.0187243141743725,1.180303646433014
417.9,0.9568962949283144,1.2038832541625182
418.0,0.8965255839231353,1.224952895947363
418.1,0.8384120611305056,1.243525912159416
418.2,0.7830989419753737,1.25955810195384
418.3,0.7309362607820058,1.2730539757254988
418.4,0.6821154158345816,1.284237436860856
418.5,0.6366787428059237,1.2937259051439003
418.6,0.5945162388152702,1.3025760055998998
418.7,0.5553761735243286,1.311992452193798
418.8,0.518931169299176,1.322521824837621
418.9,0.4849246399633724,1.3329028949599218
419.0,0.45335156829055484,1.33943570539669
419.1,0.42457177748299013,1.337014167384867
419.2,0.3993224045369544,1.3216197265088647
419.3,0.378725146254451,1.2921723274081385
419.4,0.36439749966467005,1.2503312334738959
419.5,0.35866932477062485,1.1991175562581249
419.6,0.36474795407495225,1.1417123538776635
419.7,0.3864366040949138,1.0808630514971809
419.8,0.42681490133870953,1.0187243141743725
419.9,0.4858520501190534,0.9568962949283144
420.0,0.5587028126288713,0.8965255839231353
420.1,0.6370144220936284,0.8384120611305056
420.2,0.712466138169759,0.7830989419753737
420.3,0.7793518633496722,0.7309362607820058
420.4,0.8349392543999313,0.6821154158345816
420.5,0.8786226675767793,0.6366787428059237
420.6,0.9109722953185343,0.5945162388152702
420.7,0.9330745874240303,0.5553761735243286
420.8,0.946160775009354,0.518931169299176
420.9,0.951435191825944,0.4849246399633724
421.0,0.9500319809282766,0.45335156829055484
421.1,0.9430454273080231,0.42457177748299013
421.2,0.9315878600202162,0.3993224045369544
421.3,0.9168508424705079,0.378725146254451
421.4,0.9001752205512757,0.36439749966467005
421.5,0.8831490848418697,0.35866932477062485
421.6,0.8677377015616927,0.36474795407495225
421.7,0.8563978719809514,0.3864366040949138
421.8,0.8520338256087016,0.42681490133870953
421.9,0.8575788457344932,0.4858520501190534
422.0,0.8751263807626295,0.5587028126288713
422.1,0.9048882625130636,0.6370144220936284
422.2,0.9444021672972894,0.712466138169759
422.3,0.9884600644314596,0.7793518633496722
422.4,1.0304943529207038,0.8349392543999313
422.5,1.0652006866615298,0.8786226675767793
422.6,1.0903854929750203,0.9109722953185343
422.7,1.1067753379205034,0.9330745874240303
422.8,1.1167051864387536,0.946160775009354
422.9,1.1229417673963697,0.951435191825944
423.0,1.1280243497995868,0.9500319809282766
423.1,1.133973850280407,0.9430454273080231
423.2,1.1421708340734134,0.9315878600202162
423.3,1.1533048966873538,0.9168508424705079
423.4,1.1673848682005168,0.9001752205512757
423.5,1.1838350349937208,0.8831490848418697
423.6,1.2016889310145715,0.8677377015616927
423.7,1.219841788490573,0.8563978719809514
423.8,1.2372566336691388,0.8520338256087016
423.9,1.2529624711044172,0.8575788457344932
424.0,1.2656856282143376,0.8751263807626295
424.1,1.273153874396114,0.9048882625130636
424.2,1.2717073451344345,0.9444021672972894
424.3,1.2574885971181733,0.9884600644314596
424.4,1.2292132075456264,1.0304943529207038
424.5,1.1894867224980588,1.0652006866615298
424.6,1.1429971470205524,1.0903854929750203
424.7,1.0941105979058712,1.1067753379205034
424.8,1.0458292781701064,1.1167051864387536
424.9,0.9997771146488081,1.1229417673963697
425.0,0.9565013992610946,1.1280243497995868
425.1,0.9157963705135678,1.133973850280407
425.2,0.8770032530088547,1.1421708340734134
425.3,0.8392948077817111,1.1533048966873538
425.4,0.8019317151725975,1.1673848682005168
425.5,0.7644499406460245,1.1838350349937208
425.6,0.7267370124118179,1.2016889310145715
425.7,0.6889909367435152,1.219841788490573
425.8,0.6516057085776673,1.2372566336691388
425.9,0.6150556954295863,1.2529624711044172
426.0,0.5798445772664544,1.2656856282143376
426.1,0.5465554035619739,1.273153874396114
426.2,0.5159964310785371,1.2717073451344345
426.3,0.4893856430755887,1.2574885971181733
426.4,0.4684815739218159,1.2292132075456264
426.5,0.45558777319221727,1.1894867224980588
426.6,0.45337058010682024,1.1429971470205524
426.7,0.46437135374029104,1.0941105979058712
426.8,0.4901707204534563,1.0458292781701064
426.9,0.5305347059326451,0.9997771146488081
427.0,0.5831521242794242,0.9565013992610946
427.1,0.6442171942726551,0.9157963705135678
427.2,0.7094256524495993,0.8770032530088547
427.3,0.7747741859079371,0.8392948077817111
427.4,0.8369390453961223,0.8019317151725975
427.5,0.8933684080430568,0.7644499406460245
427.6,0.9422748497749914,0.7267370124118179
427.7,0.9826015773536704,0.6889909367435152
427.8,1.013950907266467,0.6516057085776673
427.9,1.0364631077465836,0.6150556954295863
428.0,1.050669959482176,0.5798445772664544
428.1,1.057366197454418,0.5465554035619739
428.2,1.057533344662226,0.5159964310785371
428.3,1.052328241493537,0.4893856430755887
428.4,1.043124356258228,0.4684815739218159
428.5,1.0315764679758073,0.45558777319221727
428.6,1.0196715355482724,0.45337058010682024
428.7,1.0097163317980065,0.46437135374029104
428.8,1.004196367641407,0.4901707204534563
428.9,1.0054646154533196,0.5305347059326451
429.0,1.0152971669846043,0.5831521242794242
429.1,1.0343919554850507,0.6442171942726551
429.2,1.0618060501994575,0.7094256524495993
429.3,1.094327725136139,0.7747741859079371
429.4,1.126255408748366,0.8369390453961223
429.5,1.1506585136208585,0.8933684080430568
429.6,1.1622287796214466,0.9422748497749914
429.7,1.1595024803771339,0.9826015773536704
429.8,1.1445635417840638,1.013950907266467
429.9,1.1212099350264395,1.0364631077465836
430.0,1.0933904151596836,1.050669959482176
430.1,1.0644858447910235,1.057366197454418
430.2,1.0371537772672272,1.057533344662226
430.3,1.0133779318898082,1.052328241493537
430.4,0.9945206865739261,1.043124356258228
430.5,0.9813041654860851,1.0315764679758073
430.6,0.973725637712797,1.0196715355482724
430.7,0.9709670244032024,1.0097163317980065
430.8,0.9713777548144591,1.004196367641407
430.9,0.97257305415547,1.0054646154533196
431.0,0.9716331487716623,1.0152971669846043
431.1,0.9654256487617213,1.0343919554850507
431.2,0.9512134391218927,1.0618060501994575
431.3,0.927648233113537,1.094327725136139
431.4,0.8956659845255159,1.126255408748366
431.5,0.8583634225167407,1.1506585136208585
431.6,0.8198078821178233,1.1622287796214466
431.7,0.7838548208131337,1.1595024803771339
431.8,0.7536575263841301,1.1445635417840638
431.9,0.7316264133351104,1.1212099350264395
432.0,0.719404603556137,1.0933904151596836
432.1,0.7177031910761886,1.0644858447910235
432.2,0.7261108969678458,1.0371537772672272
432.3,0.743097545402598,1.0133779318898082
432.4,0.7663205208184537,0.9945206865739261
432.5,0.7931236403612755,0.9813041654860851
432.6,0.8210129969302005,0.973725637712797
432.7,0.8479843943199417,0.9709670244032024
432.8,0.872723544224788,0.9713777548144591
432.9,0.8947546526636142,0.97257305415547
433.0,0.9145629565050613,0.9716331487716623
433.1,0.9336308528015037,0.9654256487617213
433.2,0.9542360722406938,0.9512134391218927
433.3,0.9787777346969111,0.927648233113537
433.4,1.0085558268623505,0.8956659845255159
433.5,1.0426675156432996,0.8583634225167407
433.6,1.0782244898345894,0.8198078821178233
433.7,1.111937316824173,0.7838548208131337
433.8,1.1416174130992276,0.7536575263841301
433.9,1.1666396501692895,0.7316264133351104
434.0,1.187620997882658,0.719404603556137
434.1,1.2058507479683784,0.7177031910761886
434.2,1.22273777814136,0.7261108969678458
434.3,1.2393500210285886,0.743097545402598
434.4,1.2560916075556683,0.7663205208184537
434.5,1.2725813135970991,0.7931236403612755
434.6,1.2877840250717465,0.8210129969302005
434.7,1.300373885658328,0.8479843943199417
434.8,1.3091855536416002,0.872723544224788
434.9,1.313524821020295,0.8947546526636142
435.0,1.3131661441762619,0.9145629565050613
435.1,1.30803922132,0.9336308528015037
435.2,1.2977615879108453,0.9542360722406938
435.3,1.281261219707628,0.9787777346969111
435.4,1.2568364051158811,1.0085558268623505
435.5,1.2229771042166888,1.0426675156432996
435.6,1.1795944863278343,1.0782244898345894
435.7,1.1284678508234398,1.111937316824173
435.8,1.0724427673189065,1.1416174130992276
435.9,1.0143060548907237,1.1666396501692895
436.0,0.9561622741246147,1.187620997882658
436.1,0.8993295086580727,1.2058507479683784
436.2,0.8444871339389313,1.22273777814136
436.3,0.7918974151267697,1.2393500210285886
436.4,0.7416231849462693,1.2560916075556683
436.5,0.6936992627740145,1.2725813135970991
436.6,0.6482286176516797,1.2877840250717465
436.7,0.605398735469194,1.300373885658328
436.8,0.5654442191137956,1.3091855536416002
436.9,0.528596463718889,1.313524821020295
437.0,0.495053704387421,1.3131661441762619
437.1,0.46498907374247983,1.30803922132
437.2,0.43860615921787466,1.2977615879108453
437.3,0.4162537746527202,1.281261219707628
437.4,0.3986142958330984,1.2568364051158811
437.5,0.3869624903326869,1.2229771042166888
437.6,0.38343207417167047,1.1795944863278343
437.7,0.391111835949231,1.1284678508234398
437.8,0.4136143519592435,1.0724427673189065
437.9,0.45368625345502184,1.0143060548907237
438.0,0.5110714799070633,0.9561622741246147
438.1,0.5812621301781323,0.8993295086580727
438.2,0.6567954600148039,0.8444871339389313
438.3,0.7301760340773067,0.7918974151267697
438.4,0.7959916632189943,0.7416231849462693
438.5,0.8513308341610156,0.6936992627740145
438.6,0.8952212766942245,0.6482286176516797
438.7,0.9279031870176822,0.605398735469194
438.8,0.9502735657692316,0.5654442191137956
438.9,0.963535359970963,0.528596463718889
439.0,0.9689963392582964,0.495053704387421
439.1,0.9679630475743539,0.46498907374247983
439.2,0.961694994763328,0.43860615921787466
439.3,0.9514025683223666,0.4162537746527202
439.4,0.938285596267706,0.3986142958330984
439.5,0.923616915561215,0.3869624903326869
439.6,0.908872331727184,0.38343207417167047
439.7,0.8958875417274642,0.391111835949231
439.8,0.8869741871412874,0.4136143519592435
439.9,0.8848509791555422,0.45368625345502184
440.0,0.8922110734394889,0.5110714799070633
440.1,0.9108954038334509,0.5812621301781323
440.2,0.9409053854562751,0.6567954600148039
440.3,0.979577601393408,0.7301760340773067
440.4,1.021455595690847,0.7959916632189943
440.5,1.0597838250623708,0.8513308341610156
440.6,1.0893599786511885,0.8952212766942245
440.7,1.1084280435940381,0.9279031870176822
440.8,1.1182787071952047,0.9502735657692316
440.9,1.1217160640065393,0.963535359970963
441.0,1.1217936027829618,0.9689963392582964
441.1,1.1211714691893837,0.9679630475743539
441.2,1.1218859538872132,0.961694994763328
441.3,1.1252989921422771,0.9514025683223666
441.4,1.1321087207929985,0.938285596267706
441.5,1.1423876415175676,0.923616915561215
441.6,1.1556557352438956,0.908872331727184
441.7,1.171001806737668,0.8958875417274642
441.8,1.1872401217346578,0.8869741871412874
441.9,1.203033020602957,0.8848509791555422
442.0,1.2168489618076086,0.8922110734394889
442.1,1.2266443811228884,0.9108954038334509
442.2,1.2294264965014394,0.9409053854562751
442.3,1.2214587752991195,0.979577601393408
442.4,1.2000305890210312,1.021455595690847
442.5,1.1657679136512227,1.0597838250623708
442.6,1.1226126807078038,1.0893599786511885
442.7,1.0754960103357718,1.1084280435940381
442.8,1.028420496983785,1.1182787071952047
442.9,0.9839169085833787,1.1217160640065393
443.0,0.9432079207294681,1.1217936027829618
443.1,0.906513366651411,1.1211714691893837
443.2,0.8733356942332222,1.1218859538872132
443.3,0.842726196884242,1.1252989921422771
443.4,0.813547461350605,1.1321087207929985
443.5,0.7847234825035715,1.1423876415175676
443.6,0.755446238551269,1.1556557352438956
443.7,0.7252995077176243,1.171001806737668
443.8,0.6942769166070124,1.1872401217346578
443.9,0.6627112065947467,1.203033020602957
444.0,0.6311741922275013,1.2168489618076086
444.1,0.6004238236442346,1.2266443811228884
444.2,0.5714546140006522,1.2294264965014394
444.3,0.5456549462753575,1.2214587752991195
444.4,0.524997904785957,1.2000305890210312
444.5,0.5121160374393916,1.1657679136512227
444.6,0.5100754743035308,1.1226126807078038
444.7,0.5216866523588407,1.0754960103357718
444.8,0.548395839544687,1.028420496983785
444.9,0.5893302082066701,0.9839169085833787
445.0,0.6413302652403615,0.9432079207294681
445.1,0.7000575707162154,0.906513366651411
445.2,0.7613147392196501,0.8733356942332222
445.3,0.8217922397187235,0.842726196884242
445.4,0.8791651497904679,0.813547461350605
445.5,0.9318596319016033,0.7847234825035715
445.6,0.9787816111984144,0.755446238551269
445.7,1.0191461559532449,0.7252995077176243
445.8,1.0524244887539993,0.6942769166070124
445.9,1.0783597358159545,0.6627112065947467
446.0,1.0969901566584093,0.6311741922275013
446.1,1.1086479486911998,0.6004238236442346
446.2,1.1139421066681712,0.5714546140006522
446.3,1.1137552679499014,0.5456549462753575
446.4,1.1092774617871357,0.524997904785957
446.5,1.1020710050645441,0.5121160374393916
446.6,1.0941235641386033,0.5100754743035308
446.7,1.0878122526572616,0.5216866523588407
446.8,1.0856867295707886,0.548395839544687
446.9,1.0900279815048937,0.5893302082066701
447.0,1.1022544584853464,0.6413302652403615
447.1,1.1222977507620628,0.7000575707162154
447.2,1.148018181007184,0.7613147392196501
447.3,1.1748736216906444,0.8217922397187235
447.4,1.1965003814981143,0.8791651497904679
447.5,1.2067353835345596,0.9318596319016033
447.6,1.202119388251316,0.9787816111984144
447.7,1.1828996272643277,1.0191461559532449
447.8,1.1520255017672756,1.0524244887539993
447.9,1.1134534354627812,1.0783597358159545
448.0,1.0709503189543472,1.0969901566584093
448.1,1.0276053588719845,1.1086479486911998
448.2,0.985774930655667,1.1139421066681712
448.3,0.9471837471343141,1.1137552679499014
448.4,0.9130242744496698,1.1092774617871357
448.5,0.8839830666049475,1.1020710050645441
448.6,0.8601755279889589,1.0941235641386033
448.7,0.8410204866142962,1.0878122526572616
448.8,0.8251447573845532,1.0856867295707886
448.9,0.8104474888848614,1.0900279815048937
449.0,0.7944297155732822,1.1022544584853464
449.1,0.7748040615340043,1.1222977507620628
449.2,0.7502530366218787,1.148018181007184
449.3,0.720995643929637,1.1748736216906444
449.4,0.6887631689701627,1.1965003814981143
449.5,0.6561939236706367,1.2067353835345596
449.6,0.6261641005592274,1.202119388251316
449.7,0.6014810531239747,1.1828996272643277
449.8,0.5848875434073847,1.1520255017672756
449.9,0.5790571408951211,1.1134534354627812
450.0,0.5862803153728928,1.0709503189543472
450.1,0.6077559764026322,1.0276053588719845
450.2,0.6428185984541169,0.985774930655667
450.3,0.688758110200668,0.9471837471343141
450.4,0.7415704554992197,0.9130242744496698
450.5,0.7971803104611306,0.8839830666049475
450.6,0.8523708904113436,0.8601755279889589
450.7,0.9050894298803834,0.8410204866142962
450.8,0.9542859417061307,0.8251447573845532
450.9,0.9995675685397908,0.8104474888848614
451.0,1.0408406764700555,0.7944297155732822
451.1,1.0779900365501467,0.7748040615340043
451.2,1.1106285159540286,0.7502530366218787
451.3,1.138035980962777,0.720995643929637
451.4,1.1594029738235556,0.6887631689701627
451.5,1.174258863726221,0.6561939236706367
451.6,1.1827844818346065,0.6261641005592274
451.7,1.1858714167978646,0.6014810531239747
451.8,1.1850256124088066,0.5848875434073847
451.9,1.1822369707087346,0.5790571408951211
452.0,1.179829751450348,0.5862803153728928
452.1,1.1802207512829128,0.6077559764026322
452.2,1.1855036512362767,0.6428185984541169
452.3,1.1968490042016762,0.688758110200668
452.4,1.213810289162206,0.7415704554992197
452.5,1.2337532068791248,0.7971803104611306
452.6,1.2518632281324247,0.8523708904113436
452.7,1.26227489127134,0.9050894298803834
452.8,1.2601336590574763,0.9542859417061307
452.9,1.2432816617964308,0.9995675685397908
453.0,1.2124592600421888,1.0408406764700555
453.1,1.1703245387513586,1.0779900365501467
453.2,1.1202871874624267,1.1106285159540286
453.3,1.0657237219441136,1.138035980962777
453.4,1.0095854409226679,1.1594029738235556
453.5,0.954241798025069,1.174258863726221
453.6,0.9014553269572918,1.1827844818346065
453.7,0.8524278198376184,1.1858714167978646
453.8,0.8078595794422786,1.1850256124088066
453.9,0.7679756802361597,1.1822369707087346
454.0,0.7325093620976094,1.179829751450348
454.1,0.7006832046467334,1.1802207512829128
454.2,0.671275553729607,1.1855036512362767
454.3,0.6428612966069301,1.1968490042016762
454.4,0.6142286306442036,1.213810289162206
454.5,0.5848197822127874,1.2337532068791248
454.6,0.554952965789274,1.2518632281324247
454.7,0.525706355854878,1.26227489127134
454.8,0.49862170250967414,1.2601336590574763
454.9,0.47550901210035795,1.2432816617964308
455.0,0.4584854940523819,1.2124592600421888
455.1,0.4501684043952769,1.1703245387513586
455.2,0.45377696202598095,1.1202871874624267
455.3,0.4727219953717991,1.0657237219441136
455.4,0.5092571466012873,1.0095854409226679
455.5,0.5625484402500617,0.954241798025069
455.6,0.6278722311596633,0.9014553269572918
455.7,0.698246834514223,0.8524278198376184
455.8,0.7671856287819069,0.8078595794422786
455.9,0.8303476072033517,0.7679756802361597
456.0,0.8856065354019516,0.7325093620976094
456.1,0.9323552744039062,0.7006832046467334
456.2,0.9707615333578513,0.671275553729607
456.3,1.0012449932417922,0.6428612966069301
456.4,1.024210062294158,0.6142286306442036
456.5,1.0399953193409446,0.5848197822127874
456.6,1.0489651222431509,0.554952965789274
456.7,1.051642312436183,0.525706355854878
456.8,1.0487990062871977,0.49862170250967414
456.9,1.041488839972353,0.47550901210035795
457.0,1.0310602256754684,0.4584854940523819
457.1,1.0191946441129927,0.4501684043952769
457.2,1.007976570559375,0.45377696202598095
457.3,0.9999342830047315,0.4727219953717991
457.4,0.9979024517300521,0.5092571466012873
457.5,1.0045274546024823,0.5625484402500617
457.6,1.0213941747213107,0.6278722311596633
457.7,1.0480056277226981,0.698246834514223
457.8,1.0809916658641483,0.7671856287819069
457.9,1.1142378698199424,0.8303476072033517
458.0,1.1407401154130687,0.8856065354019516
458.1,1.1554657792658571,0.9323552744039062
458.2,1.156943327149237,0.9707615333578513
458.3,1.1466999992111704,1.0012449932417922
458.4,1.1277776088976632,1.024210062294158
458.5,1.1035523440727162,1.0399953193409446
458.6,1.0771355109345346,1.0489651222431509
458.7,1.0511588779385568,1.051642312436183
458.8,1.0277282862218902,1.0487990062871977
458.9,1.0084177929978353,1.041488839972353
459.0,0.9942410746393103,1.0310602256754684
459.1,0.9855768980884594,1.0191946441129927
459.2,0.9820608566787231,1.007976570559375
459.3,0.9824875438118965,0.9999342830047315
459.4,0.9847788193066793,0.9979024517300521
459.5,0.9860595097010425,1.0045274546024823
459.6,0.9829046169785612,1.0213941747213107
459.7,0.9719619287166181,1.0480056277226981
459.8,0.9511562096194118,1.0809916658641483
459.9,0.9209466915946893,1.1142378698199424
460.0,0.8843381208705992,1.1407401154130687
460.1,0.8454763370640741,1.1554657792658571
460.2,0.808252295898873,1.156943327149237
460.3,0.7757738877872653,1.1466999992111704
460.4,0.7503901035158742,1.1277776088976632
460.5,0.7337694316306215,1.1035523440727162
460.6,0.7268305493364888,1.0771355109345346
460.7,0.7295744625378973,1.0511588779385568
460.8,0.7409940886984043,1.0277282862218902
460.9,0.75921304945171,1.0084177929978353
461.0,0.7818475172479037,0.9942410746393103
461.1,0.8064405132758249,0.9855768980884594
461.2,0.8308228772663865,0.9820608566787231
461.3,0.8533703101719299,0.9824875438118965
461.4,0.8732132861951211,0.9847788193066793
461.5,0.8904431742889598,0.9860595097010425
461.6,0.9062737245384311,0.9829046169785612
461.7,0.923008120557329,0.9719619287166181
461.8,0.9435340184760015,0.9511562096194118
461.9,0.9701054323320971,0.9209466915946893
462.0,1.0028535728478685,0.8843381208705992
462.1,1.0393815515060232,0.8454763370640741
462.2,1.0760854337814294,0.808252295898873
462.3,1.1099630132288527,0.7757738877872653
462.4,1.1395228578849708,0.7503901035158742
462.5,1.1647075015189823,0.7337694316306215
462.6,1.1863860517770866,0.7268305493364888
462.7,1.2057999381796478,0.7295744625378973
462.8,1.2240896895522728,0.7409940886984043
462.9,1.2419425451326465,0.75921304945171
463.0,1.2594050599320614,0.7818475172479037
463.1,1.2759075402571631,0.8064405132758249
463.2,1.2905050624798364,0.8308228772663865
463.3,1.3022497068544732,0.8533703101719299
463.4,1.3105173368747909,0.8732132861951211
463.5,1.3151066328193286,0.8904431742889598
463.6,1.3160407803584178,0.9062737245384311
463.7,1.3131479489651656,0.923008120557329
463.8,1.30558547712556,0.9435340184760015
463.9,1.2915658395353842,0.9701054323320971
464.0,1.2687181796795362,1.0028535728478685
464.1,1.2353396588615881,1.0393815515060232
464.2,1.1917052847749676,1.0760854337814294
464.3,1.1400777408254865,1.1099630132288527
464.4,1.083538587491833,1.1395228578849708
464.5,1.0248730694151809,1.1647075015189823
464.6,0.9660971042763848,1.1863860517770866
464.7,0.9084579303365851,1.2057999381796478
464.8,0.8526263853944617,1.2240896895522728
464.9,0.798925115550216,1.2419425451326465
465.0,0.7475249095456453,1.2594050599320614
465.1,0.698575480453827,1.2759075402571631
465.2,0.6522593453906279,1.2905050624798364
465.3,0.6087832527650725,1.3022497068544732
465.4,0.568340087522008,1.3105173368747909
465.5,0.5310750406081391,1.3151066328193286
465.6,0.4970783285985737,1.3160407803584178
465.7,0.46641560865998716,1.3131479489651656
465.8,0.43920348893348105,1.30558547712556
465.9,0.4157392046813557,1.2915658395353842
466.0,0.39669049097653813,1.2687181796795362
466.1,0.38333098322821724,1.2353396588615881
466.2,0.37776745373696,1.1917052847749676
466.3,0.38303364473853907,1.1400777408254865
466.4,0.4027587192140416,1.083538587491833
466.5,0.4399664651452513,1.0248730694151809
466.6,0.4950139575424023,0.9660971042763848
466.7,0.5640415666967473,0.9084579303365851
466.8,0.6397940482822467,0.8526263853944617
466.9,0.7144525755679701,0.798925115550216
467.0,0.7820768174702957,0.7475249095456453
467.1,0.839331398648061,0.698575480453827
467.2,0.8850146469532643,0.6522593453906279
467.3,0.9192852031995914,0.6087832527650725
467.4,0.9430334526239,0.568340087522008
467.5,0.9574780883475151,0.5310750406081391
467.6,0.9639374077859975,0.4970783285985737
467.7,0.9637130091582152,0.46641560865998716
467.8,0.9580438521131946,0.43920348893348105
467.9,0.9481096223647031,0.4157392046813557
468.0,0.9350768398614084,0.39669049097653813
468.1,0.9201876093684982,0.38333098322821724
468.2,0.904887955122196,0.37776745373696
468.3,0.8909783852731397,0.38303364473853907
468.4,0.8807332094848324,0.4027587192140416
468.5,0.8768650070995766,0.4399664651452513
468.6,0.882157617686828,0.4950139575424023
468.7,0.898698518406363,0.5640415666967473
468.8,0.9269032770062197,0.6397940482822467
468.9,0.9646454932354256,0.7144525755679701
469.0,1.006946975833191,0.7820768174702957
469.1,1.0471302717155033,0.839331398648061
469.2,1.0795370995270903,0.8850146469532643
469.3,1.1017397411562995,0.9192852031995914
469.4,1.1145189092570427,0.9430334526239
469.5,1.1204330018940278,0.9574780883475151
469.6,1.122477081932185,0.9639374077859975
469.7,1.1233481647182368,0.9637130091582152
469.8,1.125160462547839,0.9580438521131946
469.9,1.1293696892540395,0.9481096223647031
470.0,1.13677023959171,0.9350768398614084
470.1,1.1475223180963454,0.9201876093684982
470.2,1.1612165187043126,0.904887955122196
470.3,1.1769955490671036,0.8909783852731397
470.4,1.1937267377891922,0.8807332094848324
470.5,1.2101588884589864,0.8768650070995766
470.6,1.2249290153934778,0.882157617686828
470.7,1.2362786168126865,0.898698518406363
470.8,1.241542736269016,0.9269032770062197
470.9,1.2370404303597997,0.9646454932354256
471.0,1.2194522343096617,1.006946975833191
471.1,1.1883468683350151,1.0471302717155033
471.2,1.1469670614253311,1.0795370995270903
471.3,1.1002072174137256,1.1017397411562995
471.4,1.0523712868821602,1.1145189092570427
471.5,1.0063232618466944,1.1204330018940278
471.6,0.9635535584005684,1.122477081932185
471.7,0.9244866894047493,1.1233481647182368
471.8,0.8887855081336954,1.125160462547839
471.9,0.85562813009834,1.1293696892540395
472.0,0.8239734654941802,1.13677023959171
472.1,0.7928125582207541,1.1475223180963454
472.2,0.7613779719312364,1.1612165187043126
472.3,0.7292715307357281,1.1769955490671036
472.4,0.6964847597175929,1.1937267377891922
472.5,0.6633266581668283,1.2101588884589864
472.6,0.6303167803298374,1.2249290153934778
472.7,0.5981188707723241,1.2362786168126865
472.8,0.5675721607480246,1.241542736269016
472.9,0.5398312829971884,1.2370404303597997
473.0,0.5165598108365472,1.2194522343096617
473.1,0.500056358755528,1.1883468683350151
473.2,0.493164005655551,1.1469670614253311
473.3,0.4988138416685133,1.1002072174137256
473.4,0.5191230856533947,1.0523712868821602
473.5,0.5543327294483171,1.0063232618466944
473.6,0.6023347405548223,0.9635535584005684
473.7,0.6592846645371626,0.9244866894047493
473.8,0.7208472923462709,0.8887855081336954
473.9,0.7832042190998271,0.85562813009834
474.0,0.8434361378214197,0.8239734654941802
474.1,0.8994491543551066,0.7928125582207541
474.2,0.9497550991142374,0.7613779719312364
474.3,0.9933012401445316,0.7292715307357281
474.4,1.0294004335753641,0.6964847597175929
474.5,1.057723295858387,0.6633266581668283
474.6,1.0782933249808395,0.6303167803298374
474.7,1.0914558310526443,0.5981188707723241
474.8,1.097832457934294,0.5675721607480246
474.9,1.098293179796018,0.5398312829971884
475.0,1.0939705101471202,0.5165598108365472
475.1,1.0863151234644421,0.500056358755528
475.2,1.0771606905683966,0.493164005655551
475.3,1.068737593260985,0.4988138416685133
475.4,1.0635536844907771,0.5191230856533947
475.5,1.0640741735754389,0.5543327294483171
475.6,1.0722199011150741,0.6023347405548223
475.7,1.0887905426190216,0.6592846645371626
475.8,1.1128808786268316,0.7208472923462709
475.9,1.1413372943566056,0.7832042190998271
476.0,1.168648640690169,0.8434361378214197
476.1,1.18810832223331,0.8994491543551066
476.2,1.1943534048962494,0.9497550991142374
476.3,1.1855379053101114,0.9933012401445316
476.4,1.1633685540949452,1.0294004335753641
476.5,1.131509848813305,1.057723295858387
476.6,1.093974884727924,1.0782933249808395
476.7,1.0542680648501979,1.0914558310526443
476.8,1.0151505979024749,1.097832457934294
476.9,0.9786912633649422,1.098293179796018
477.0,0.9463726947819953,1.0939705101471202
477.1,0.9191430476164845,1.0863151234644421
477.2,0.8973758561765851,1.0771606905683966
477.3,0.8807544638458195,1.068737593260985
477.4,0.8681523329333404,1.0635536844907771
477.5,0.8576212515735848,1.0640741735754389
477.6,0.8465904572785651,1.0722199011150741
477.7,0.8323283524303703,1.0887905426190216
477.8,0.8126559268216763,1.1128808786268316
477.9,0.7867473358165652,1.1413372943566056
478.0,0.75558002187884,1.168648640690169
478.1,0.7216307771461328,1.18810832223331
478.2,0.688046203541494,1.1943534048962494
478.3,0.6579603150806076,1.1855379053101114
478.4,0.6342693939607508,1.1633685540949452
478.5,0.6196439189503721,1.131509848813305
478.6,0.6164237077713527,1.093974884727924
478.7,0.6262004621717775,1.0542680648501979
478.8,0.6491979745412328,1.0151505979024749
478.9,0.6838858171433584,0.9786912633649422
479.0,0.7272549633206716,0.9463726947819953
479.1,0.775687268947588,0.9191430476164845
479.2,0.8258854441140232,0.8973758561765851
479.3,0.8754122122377119,0.8807544638458195
479.4,0.9227855434359428,0.8681523329333404
479.5,0.9673215202870563,0.8576212515735848
479.6,1.0089015266175243,0.8465904572785651
479.7,1.0477074330690255,0.8323283524303703
479.8,1.0838758824447492,0.8126559268216763
479.9,1.117101657507914,0.7867473358165652
480.0,1.146453737411395,0.75558002187884
480.1,1.1706895999354299,0.7216307771461328
480.2,1.1889007129639217,0.688046203541494
480.3,1.2009860310406273,0.6579603150806076
480.4,1.2077324446394013,0.6342693939607508
480.5,1.2106545603005339,0.6196439189503721
480.6,1.2117701918018051,0.6164237077713527
480.7,1.213343137274888,0.6262004621717775
480.8,1.2175365376202396,0.6491979745412328
480.9,1.225936360017199,0.6838858171433584
481.0,1.2389838986319055,0.7272549633206716
481.1,1.2554492506176687,0.775687268947588
481.2,1.2722021314963439,0.8258854441140232
481.3,1.2846557978884643,0.8754122122377119
481.4,1.288048441425246,0.9227855434359428
481.5,1.2790189474408589,0.9673215202870563
481.6,1.2564944364331667,1.0089015266175243
481.7,1.2214873605242567,1.0477074330690255
481.8,1.176292007747725,1.0838758824447492
481.9,1.123739027931919,1.117101657507914
482.0,1.0667386179174865,1.146453737411395
482.1,1.0079967920825141,1.1706895999354299
482.2,0.949797862969948,1.1889007129639217
482.3,0.8938760777780609,1.2009860310406273
482.4,0.8413982465110056,1.2077324446394013
482.5,0.793008782866962,1.2106545603005339
482.6,0.7488763992323872,1.2117701918018051
482.7,0.7087248328620428,1.213343137274888
482.8,0.6718820152698801,1.2175365376202396
482.9,0.6374096518844176,1.225936360017199
483.0,0.6043481750947608,1.2389838986319055
483.1,0.5720261811726524,1.2554492506176687
483.2,0.5402991444306995,1.2722021314963439
483.3,0.509597140014345,1.2846557978884643
483.4,0.4807977382193719,1.288048441425246
483.5,0.45507325375635266,1.2790189474408589
483.6,0.4338586223832039,1.2564944364331667
483.7,0.4189828859875638,1.2214873605242567
483.8,0.4129018263428673,1.176292007747725
483.9,0.4188378273751449,1.123739027931919
484.0,0.44039683507923194,1.0667386179174865
484.1,0.48011709133023056,1.0079967920825141
484.2,0.5372173903288833,0.949797862969948
484.3,0.6065307463049645,0.8938760777780609
484.4,0.6803348360396689,0.8413982465110056
484.5,0.7515495295332412,0.793008782866962
484.6,0.8155772284616479,0.7488763992323872
484.7,0.870281453987268,0.7087248328620428
484.8,0.9151553938064464,0.6718820152698801
484.9,0.9505148327378281,0.6374096518844176
485.0,0.9769786494845523,0.6043481750947608
485.1,0.995224764398024,0.5720261811726524
485.2,1.005937180324635,0.5402991444306995
485.3,1.0098496101165186,0.509597140014345
485.4,1.0078065082048047,0.4807977382193719
485.5,1.0008023365254197,0.45507325375635266
485.6,0.9900045855995273,0.4338586223832039
485.7,0.9767888708972522,0.4189828859875638
485.8,0.9628105290266294,0.4129018263428673
485.9,0.9501112190520704,0.4188378273751449
486.0,0.9412000784139193,0.44039683507923194
486.1,0.938950791865656,0.48011709133023056
486.2,0.9461068812813652,0.5372173903288833
486.3,0.9643672247650538,0.6065307463049645
486.4,0.9933411007256812,0.6803348360396689
486.5,1.0297820385370429,0.7515495295332412
486.6,1.067724375623773,0.8155772284616479
486.7,1.1002861535243118,0.870281453987268
486.8,1.1224697185757206,0.9151553938064464
486.9,1.132736225135901,0.9505148327378281
487.0,1.1324773180249892,0.9769786494845523
487.1,1.124577125667305,0.995224764398024
487.2,1.1122578488688597,1.005937180324635
487.3,1.0984815065635085,1.0098496101165186
487.4,1.0857192795550856,1.0078065082048047
487.5,1.0758774521033623,1.0008023365254197
487.6,1.0702596643253646,0.9900045855995273
487.7,1.0695214384675733,0.9767888708972522
487.8,1.0736236400247574,0.9628105290266294
487.9,1.081819390353318,0.9501112190520704
488.0,1.0927025658975598,0.9412000784139193
488.1,1.104295034793338,0.938950791865656
488.2,1.1140849289109203,0.9461068812813652
488.3,1.1189697146760758,0.9643672247650538
488.4,1.1153715015749444,0.9933411007256812
488.5,1.1001849153373924,1.0297820385370429
488.6,1.0726163847498602,1.067724375623773
488.7,1.0351772942438675,1.1002861535243118
488.8,0.9924309763919388,1.1224697185757206
488.9,0.9489537783544322,1.132736225135901
489.0,0.9082677881104637,1.1324773180249892
489.1,0.8727101215714064,1.124577125667305
489.2,0.8435907330307755,1.1122578488688597
489.3,0.8213204969778267,1.0984815065635085
489.4,0.8054901714656946,1.0857192795550856
489.5,0.794976121266221,1.0758774521033623
489.6,0.7881269218411519,1.0702596643253646
489.7,0.7830277953575803,1.0695214384675733
489.8,0.7778034629554818,1.0736236400247574
489.9,0.7709150411232719,1.081819390353318
490.0,0.761407458849558,1.0927025658975598
490.1,0.7490635215993259,1.104295034793338
490.2,0.7344503933540184,1.1140849289109203
490.3,0.718910975503618,1.1189697146760758
490.4,0.704587131047482,1.1153715015749444
490.5,0.6944738514480152,1.1001849153373924
490.6,0.6922857099852827,1.0726163847498602
490.7,0.701738224166118,1.0351772942438675
490.8,0.7250930830202316,0.9924309763919388
490.9,0.7617045149552698,0.9489537783544322
491.0,0.8079488232235033,0.9082677881104637
491.1,0.8588635139174371,0.8727101215714064
491.2,0.9100988854525163,0.8435907330307755
491.3,0.9588655729851828,0.8213204969778267
491.4,1.0038560626420612,0.8054901714656946
491.5,1.0447401987026472,0.794976121266221
491.6,1.081675006119878,0.7881269218411519
491.7,1.1149800272484196,0.7830277953575803
491.8,1.1449688769248265,0.7778034629554818
491.9,1.1718749160594972,0.7709150411232719
492.0,1.1958162518593884,0.761407458849558
492.1,1.2167839076409297,0.7490635215993259
492.2,1.2346740717022235,0.7344503933540184
492.3,1.2493891879947396,0.718910975503618
492.4,1.2610040865986203,0.704587131047482
492.5,1.2699600142361425,0.6944738514480152
492.6,1.2772172501048646,0.6922857099852827
492.7,1.2842427258567033,0.701738224166118
492.8,1.2926482426472738,0.7250930830202316
492.9,1.3033432380425347,0.7617045149552698
493.0,1.3153830968523386,0.8079488232235033
493.1,1.3252641704851378,0.8588635139174371
493.2,1.327708633432534,0.9100988854525163
493.3,1.3179957811735097,0.9588655729851828
493.4,1.294091913621445,1.0038560626420612
493.5,1.2569295096638233,1.0447401987026472
493.6,1.2092358590918233,1.081675006119878
493.7,1.154234623223824,1.1149800272484196
493.8,1.0948753047052593,1.1449688769248265
493.9,1.03355080651158,1.1718749160594972
494.0,0.9720815847630618,1.1958162518593884
494.1,0.9118035628590341,1.2167839076409297
494.2,0.8536752030226127,1.2346740717022235
494.3,0.7983667113450063,1.2493891879947396
494.4,0.7463192239508532,1.2610040865986203
494.5,0.6977736153084282,1.2699600142361425
494.6,0.6527738853253996,1.2772172501048646
494.7,0.6111583886073908,1.2842427258567033
494.8,0.5725715528731411,1.2926482426472738
494.9,0.5365477689040719,1.3033432380425347
495.0,0.5026949731809687,1.3153830968523386
495.1,0.47091477184910846,1.3252641704851378
495.2,0.4415290803427212,1.327708633432534
495.3,0.41526731336663364,1.3179957811735097
495.4,0.39322503262921416,1.294091913621445
495.5,0.3769298499901339,1.2569295096638233
495.6,0.3685375387326672,1.2092358590918233
495.7,0.3710345387303455,1.154234623223824
495.8,0.3881179610175724,1.0948753047052593
495.9,0.42319079344106736,1.03355080651158
496.0,0.4771957945333067,0.9720815847630618
496.1,0.5465380797120026,0.9118035628590341
496.2,0.6235571672748225,0.8536752030226127
496.3,0.6997372589818904,0.7983667113450063
496.4,0.7687133300097678,0.7463192239508532
496.5,0.8271231161471351,0.6977736153084282
496.6,0.8739424227046053,0.6527738853253996
496.7,0.9095084613863853,0.6111583886073908
496.8,0.9347833739762821,0.5725715528731411
496.9,0.9509208380978975,0.5365477689040719
497.0,0.9590598633759744,0.5026949731809687
497.1,0.9602701533927207,0.47091477184910846
497.2,0.955584675737604,0.4415290803427212
497.3,0.946061993259204,0.41526731336663364
497.4,0.9328456981413767,0.39322503262921416
497.5,0.9172244217804163,0.3769298499901339
497.6,0.9007146952346246,0.3685375387326672
497.7,0.8851785133413106,0.3710345387303455
497.8,0.8729447247810531,0.3881179610175724
497.9,0.8668184034937815,0.42319079344106736
498.0,0.8697720263047334,0.4771957945333067
498.1,0.8841804617577874,0.5465380797120026
498.2,0.9107814683337014,0.6235571672748225
498.3,0.9477705702884337,0.6997372589818904
498.4,0.9904798283349239,0.7687133300097678
498.5,1.0323847710084133,0.8271231161471351
498.6,1.067609584818874,0.8739424227046053
498.7,1.0931720995390226,0.9095084613863853
498.8,1.1092429023592834,0.9347833739762821
498.9,1.1179463461430232,0.9509208380978975
499.0,1.1220820081369738,0.9590598633759744
499.1,1.1243540182040332,0.9602701533927207
499.2,1.1270213689496693,0.955584675737604
499.3,1.1317516432016386,0.946061993259204
499.4,1.1395503408580734,0.9328456981413767
499.5,1.1507348370061523,0.9172244217804163
499.6,1.1649743646956723,0.9007146952346246
499.7,1.1814230409198307,0.8851785133413106
499.8,1.1989354691902536,0.8729447247810531
499.9,1.2162864709212333,0.8668184034937815
500.0,1.2322452052176556,0.8697720263047334
500.1,1.245332929258139,0.8841804617577874
500.2,1.2532494596891897,0.9107814683337014
500.3,1.2524772162789144,0.9477705702884337
500.4,1.2392287422362185,0.9904798283349239
500.5,1.212006789019182,1.0323847710084133
500.6,1.1731488310374865,1.067609584818874
500.7,1.1273180269558352,1.0931720995390226
500.8,1.0790625638031164,1.1092429023592834
500.9,1.031625605946358,1.1179463461430232
501.0,0.9868525384038671,1.1220820081369738
501.1,0.9454599442221897,1.1243540182040332
501.2,0.9073320197482089,1.1270213689496693
501.3,0.8717927627360269,1.1317516432016386
501.4,0.8378743036882966,1.1395503408580734
501.5,0.8045852887234204,1.1507348370061523
501.6,0.7711476411456909,1.1649743646956723
501.7,0.7371491002729565,1.1814230409198307
501.8,0.7025739741991697,1.1989354691902536
501.9,0.667724318730883,1.2162864709212333
502.0,0.6330955381583997,1.2322452052176556
502.1,0.5992887029406162,1.245332929258139
502.2,0.5670208042897319,1.2532494596891897
502.3,0.5372472008592011,1.2524772162789144
502.4,0.5113488245249578,1.2392287422362185
502.5,0.4912818421237241,1.212006789019182
502.6,0.47957851156388054,1.1731488310374865
502.7,0.4790944825438047,1.1273180269558352
502.8,0.4923752661870453,1.0790625638031164
502.9,0.5206742618762105,1.031625605946358
503.0,0.5631208365839352,0.9868525384038671
503.1,0.6167358324255149,0.9454599442221897
503.2,0.6773645881194883,0.9073320197482089
503.3,0.7408245442280988,0.8717927627360269
503.4,0.8036047800724947,0.8378743036882966
503.5,0.8630241880523962,0.8045852887234204
503.6,0.9171086636554074,0.7711476411456909
503.7,0.964440126849031,0.7371491002729565
503.8,1.0040803621214525,0.7025739741991697
503.9,1.0355493071034678,0.667724318730883
504.0,1.0587987922458841,0.6330955381583997
504.1,1.0741528674051797,0.5992887029406162
504.2,1.0822310967362863,0.5670208042897319
504.3,1.0838915322471159,0.5372472008592011
504.4,1.0802208606073724,0.5113488245249578
504.5,1.0725736756361675,0.4912818421237241
504.6,1.062635880920998,0.47957851156388054
504.7,1.0524676187417088,0.4790944825438047
504.8,1.0444620458132703,0.4923752661870453
504.9,1.0411448438028954,0.5206742618762105
505.0,1.044783387641101,0.5631208365839352
505.1,1.0568713295380756,0.6167358324255149
505.2,1.0775792970195528,0.6773645881194883
505.3,1.105179127460011,0.7408245442280988
505.4,1.1355518598141183,0.8036047800724947
505.5,1.1624252964763497,0.8630241880523962
505.6,1.1791895481402763,0.9171086636554074
505.7,1.1816796430943355,0.964440126849031
505.8,1.1696430290994804,1.0040803621214525
505.9,1.1458724697012928,1.0355493071034678
506.0,1.114370037808786,1.0587987922458841
506.1,1.079011410108336,1.0741528674051797
506.2,1.043003294714008,1.0822310967362863
506.3,1.0088153755452278,1.0838915322471159
506.4,0.9782691147315946,1.0802208606073724
506.5,0.9526111226966983,1.0725736756361675
506.6,0.9325040479986616,1.062635880920998
506.7,0.9179341221106538,1.0524676187417088
506.8,0.9080890132518532,1.0444620458132703
506.9,0.9012997585951548,1.0411448438028954
507.0,0.895137021017464,1.044783387641101
507.1,0.8867103299629412,1.0568713295380756
507.2,0.8732053510812753,1.0775792970195528
507.3,0.8526773107786219,1.105179127460011
507.4,0.8248848111481782,1.1355518598141183
507.5,0.7915828989899978,1.1624252964763497
507.6,0.755915674775745,1.1791895481402763
507.7,0.7214104459988011,1.1816796430943355
507.8,0.6913323343245206,1.1696430290994804
507.9,0.6685328700078581,1.1458724697012928
508.0,0.6554437789729801,1.114370037808786
508.1,0.6538971149840415,1.079011410108336
508.2,0.6647132015585623,1.043003294714008
508.3,0.6872930565649422,1.0088153755452278
508.4,0.7195903392366046,0.9782691147315946
508.5,0.7586159632381315,0.9526111226966983
508.6,0.8012149641687323,0.9325040479986616
508.7,0.8447040594812645,0.9179341221106538
508.8,0.8871740645378892,0.9080890132518532
508.9,0.9275305558435368,0.9012997585951548
509.0,0.9654300465500497,0.895137021017464
509.1,1.0011807497609877,0.8867103299629412
509.2,1.0355331054877155,0.8732053510812753
509.3,1.069219764020746,0.8526773107786219
509.4,1.1022823464713005,0.8248848111481782
509.5,1.1336485854689824,0.7915828989899978
509.6,1.1615091317728452,0.755915674775745
509.7,1.1842837994080941,0.7214104459988011
509.8,1.2013628386941826,0.6913323343245206
509.9,1.2132483762158885,0.6685328700078581
510.0,1.221317345922037,0.6554437789729801
510.1,1.2274762633894558,0.6538971149840415
510.2,1.2337872152489677,0.6647132015585623
510.3,1.2420431517032808,0.6872930565649422
510.4,1.2532936681088471,0.7195903392366046
510.5,1.267396778370693,0.7586159632381315
510.6,1.2827477819927497,0.8012149641687323
510.7,1.296396012698091,0.8447040594812645
510.8,1.304704564938344,0.8871740645378892
510.9,1.3043952941805221,0.9275305558435368
511.0,1.293439969808387,0.9654300465500497
511.1,1.2713086405108476,1.0011807497609877
511.2,1.2386146200484942,1.0355331054877155
511.3,1.1966216483997838,1.069219764020746
511.4,1.1470072267975269,1.1022823464713005
511.5,1.0918593155157423,1.1336485854689824
511.6,1.033578246544914,1.1615091317728452
511.7,0.9745354069371395,1.1842837994080941
511.8,0.9167039110101992,1.2013628386941826
511.9,0.8614754497947474,1.2132483762158885
512.0,0.8096529172510505,1.221317345922037
512.1,0.7615171799001329,1.2274762633894558
512.2,0.7169129522913525,1.2337872152489677
512.3,0.6753612578127876,1.2420431517032808
512.4,0.6362257158997063,1.2532936681088471
512.5,0.5989277223016883,1.267396778370693
512.6,0.5631492903206388,1.2827477819927497
512.7,0.52894020545522,1.296396012698091
512.8,0.4966967666981208,1.304704564938344
512.9,0.4670663419209597,1.3043952941805221
513.0,0.4408743305333393,1.293439969808387
513.1,0.41914261446504897,1.2713086405108476
513.2,0.4032202169511478,1.2386146200484942
513.3,0.3950102777370395,1.1966216483997838
513.4,0.3972055970262384,1.1470072267975269
513.5,0.41324259344763103,1.0918593155157423
513.6,0.4464026713730258,1.033578246544914
513.7,0.49773874383545175,0.9745354069371395
513.8,0.5640418829713844,0.9167039110101992
513.9,0.6382567890322405,0.8614754497947474
514.0,0.7124835017548031,0.8096529172510505
514.1,0.7807459220184076,0.7615171799001329
514.2,0.8397556714381337,0.7169129522913525
514.3,0.888302776193469,0.6753612578127876
514.4,0.926381897518911,0.6362257158997063
514.5,0.9545598841429856,0.5989277223016883
514.6,0.9736393556996297,0.5631492903206388
514.7,0.9845256546381642,0.52894020545522
514.8,0.9881950451864715,0.4966967666981208
514.9,0.9856952321830126,0.4670663419209597
515.0,0.9781500204019258,0.4408743305333393
515.1,0.9667698135763192,0.41914261446504897
515.2,0.9528825707513336,0.4032202169511478
515.3,0.938000741322074,0.3950102777370395
515.4,0.9239305301193165,0.3972055970262384
515.5,0.9128959136872659,0.41324259344763103
515.6,0.9075673809322817,0.4464026713730258
515.7,0.9107867478790778,0.49773874383545175
515.8,0.9248350875414063,0.5640418829713844
515.9,0.9504015589629686,0.6382567890322405
516.0,0.9856442457447288,0.7124835017548031
516.1,1.0258085635806038,0.7807459220184076
516.2,1.064193418645057,0.8397556714381337
516.3,1.0947040457166672,0.888302776193469
516.4,1.1142477575679697,0.926381897518911
516.5,1.123101997433999,0.9545598841429856
516.6,1.1236770328254333,0.9736393556996297
516.7,1.119126339901225,0.9845256546381642
516.8,1.1124926208723946,0.9881950451864715
516.9,1.106332567652432,0.9856952321830126
517.0,1.1025864584855811,0.9781500204019258
517.1,1.1025333393952186,0.9667698135763192
517.2,1.1067697349858245,0.9528825707513336
517.3,1.1152134453152172,0.938000741322074
517.4,1.1271594182590439,0.9239305301193165
517.5,1.141399882857369,0.9128959136872659
517.6,1.1563688108183972,0.9075673809322817
517.7,1.17020303824773,0.9107867478790778
517.8,1.1805958895413395,0.9248350875414063
517.9,1.1845057899302696,0.9504015589629686
518.0,1.1782928320087527,0.9856442457447288
518.1,1.1591423232365534,1.0258085635806038
518.2,1.1272236268547313,1.064193418645057
518.3,1.0860780069237537,1.0947040457166672
518.4,1.040640081172837,1.1142477575679697
518.5,0.995235927339024,1.123101997433999
518.6,0.9528501624105462,1.1236770328254333
518.7,0.9151747105999538,1.119126339901225
518.8,0.8828332624608213,1.1124926208723946
518.9,0.8555838379786852,1.106332567652432
519.0,0.8325109780811939,1.1025864584855811
519.1,0.8122495448185969,1.1025333393952186
519.2,0.7932504242599601,1.1067697349858245
519.3,0.774063617776118,1.1152134453152172
519.4,0.7535913442473138,1.1271594182590439
519.5,0.7312552793742612,1.141399882857369
519.6,0.7070409453406924,1.1563688108183972
519.7,0.6814363930282266,1.17020303824773
519.8,0.6553439406447072,1.1805958895413395
519.9,0.6300635570156929,1.1845057899302696
520.0,0.6073972099087626,1.1782928320087527
520.1,0.5898124926276311,1.1591423232365534
520.2,0.5804662210078341,1.1272236268547313
520.3,0.5828015616367815,1.0860780069237537
520.4,0.5995247885317337,1.040640081172837
520.5,0.631239459830745,0.995235927339024
520.6,0.6757222872190785,0.9528501624105462
520.7,0.728671194239105,0.9151747105999538
520.8,0.7853899803372973,0.8828332624608213
520.9,0.8421176619223919,0.8555838379786852
521.0,0.8964343497903525,0.8325109780811939
521.1,0.9470322596697771,0.8122495448185969
521.2,0.9932964301494147,0.7932504242599601
521.3,1.034937274049075,0.774063617776118
521.4,1.0717460516810118,0.7535913442473138
521.5,1.103478517027638,0.7312552793742612
521.6,1.1298535569722563,0.7070409453406924
521.7,1.1506347794344978,0.6814363930282266
521.8,1.1657451240308725,0.6553439406447072
521.9,1.1753722560103772,0.6300635570156929
522.0,1.1800546985208114,0.6073972099087626
522.1,1.1807624356161481,0.5898124926276311
522.2,1.1789726734607957,0.5804662210078341
522.3,1.1766926918236866,0.5828015616367815
522.4,1.1763254655146058,0.5995247885317337
522.5,1.1802620670255664,0.631239459830745
522.6,1.1901798642314112,0.6757222872190785
522.7,1.2061942560375745,0.728671194239105
522.8,1.2261385767682627,0.7853899803372973
522.9,1.2454063757601501,0.8421176619223919
523.0,1.2579364997666085,0.8964343497903525
523.1,1.258348869681668,0.9470322596697771
523.2,1.2439645128800187,0.9932964301494147
523.3,1.2152904020537345,1.034937274049075
523.4,1.1750320645969499,1.0717460516810118
523.5,1.126734943867723,1.103478517027638
523.6,1.073830646696975,1.1298535569722563
523.7,1.0192010135054945,1.1506347794344978
523.8,0.965080579551251,1.1657451240308725
523.9,0.9131145022554391,1.1753722560103772
524.0,0.8644574834007276,1.1800546985208114
524.1,0.8198514296431685,1.1807624356161481
524.2,0.7796493346104958,1.1789726734607957
524.3,0.7437772955689751,1.1766926918236866
524.4,0.7116653565714155,1.1763254655146058
524.5,0.682235463010706,1.1802620670255664
524.6,0.6540699092913208,1.1901798642314112
524.7,0.62581589013775,1.2061942560375745
524.8,0.5966971003896635,1.2261385767682627
524.9,0.566847923726359,1.2454063757601501
525.0,0.5372690217295023,1.2579364997666085
525.1,0.5095165297431083,1.258348869681668
525.2,0.48543994366659077,1.2439645128800187
525.3,0.46715779428500115,1.2152904020537345
525.4,0.4572118742504211,1.1750320645969499
525.5,0.4586663191055146,1.126734943867723
525.6,0.4747815781824718,1.073830646696975
525.7,0.5078914333266847,1.0192010135054945
525.8,0.5576934874519501,0.965080579551251
525.9,0.6202871469167709,0.9131145022554391
526.0,0.6892715866652827,0.8644574834007276
526.1,0.7581870621480681,0.8198514296431685
526.2,0.8223340056860974,0.7796493346104958
526.3,0.8791579262215141,0.7437772955689751
526.4,0.9277360702741912,0.7116653565714155
526.5,0.9680667861203028,0.682235463010706
526.6,1.0005044127980065,0.6540699092913208
526.7,1.0254296619228587,0.62581589013775
526.8,1.0431494443961875,0.5966971003896635
526.9,1.0539695201616714,0.566847923726359
527.0,1.058338196034672,0.5372690217295023
527.1,1.0569588872811764,0.5095165297431083
527.2,1.0508343882575133,0.48543994366659077
527.3,1.0412764796360865,0.46715779428500115
527.4,1.029930132019766,0.4572118742504211
527.5,1.0188264313678708,0.4586663191055146
527.6,1.0104154165575627,0.4747815781824718
527.7,1.0074530694288655,0.5078914333266847
527.8,1.0125829801817259,0.5576934874519501
527.9,1.0275634973264383,0.6202871469167709
528.0,1.052297154458879,0.6892715866652827
528.1,1.0839630036386165,0.7581870621480681
528.2,1.1168698477454686,0.8223340056860974
528.3,1.1439575838918665,0.8791579262215141
528.4,1.1596533410665297,0.9277360702741912
528.5,1.1618666354599905,0.9680667861203028
528.6,1.151754503290565,1.0005044127980065
528.7,1.1322561770470019,1.0254296619228587
528.8,1.10679470523997,1.0431494443961875
528.9,1.0785809622128717,1.0539695201616714
529.0,1.050353564088985,1.058338196034672
529.1,1.024320355750554,1.0569588872811764
529.2,1.0021573389304754,1.0508343882575133
529.3,0.9849920181311408,1.0412764796360865
529.4,0.9733395765813792,1.029930132019766
529.5,0.9669957181523439,1.0188264313678708
529.6,0.9649261823627697,1.0104154165575627
529.7,0.9652147527358733,1.0074530694288655
529.8,0.9651254255416034,1.0125829801817259
529.9,0.961342169072852,1.0275634973264383
530.0,0.9505488262135884,1.052297154458879
530.1,0.9305329095302866,1.0839630036386165
530.2,0.9014170979199204,1.1168698477454686
530.3,0.8658490178914539,1.1439575838918665
530.4,0.8277850579549544,1.1596533410665297
530.5,0.791096284477103,1.1618666354599905
530.6,0.7589630013647866,1.151754503290565
530.7,0.7338624594022212,1.1322561770470019
530.8,0.7176470669161374,1.10679470523997
530.9,0.7114670628847909,1.0785809622128717
531.0,0.7155586169030592,1.050353564088985
531.1,0.7290833402606305,1.024320355750554
531.2,0.7502172027864364,1.0021573389304754
531.3,0.7765210817395308,0.9849920181311408
531.4,0.8054290791494264,0.9733395765813792
531.5,0.834658680385013,0.9669957181523439
531.6,0.8624753127112852,0.9649261823627697
531.7,0.8878710544632378,0.9652147527358733
531.8,0.9107315346563416,0.9651254255416034
531.9,0.9319760873266748,0.961342169072852
532.0,0.9535219175649494,0.9505488262135884
532.1,0.9777942630289906,0.9305329095302866
532.2,1.0065818976577465,0.9014170979199204
532.3,1.0397209032049501,0.8658490178914539
532.4,1.0748683786341913,0.8277850579549544
532.5,1.1088141865647962,0.791096284477103
532.6,1.1390869187718993,0.7589630013647866
532.7,1.1646705483683308,0.7338624594022212
532.8,1.1858631262612618,0.7176470669161374
532.9,1.203793714881209,0.7114670628847909
533.0,1.2199084937411693,0.7155586169030592
533.1,1.2355112464605233,0.7290833402606305
533.2,1.2513850536344941,0.7502172027864364
533.3,1.267548197076832,0.7765210817395308
533.4,1.2832197632866238,0.8054290791494264
533.5,1.2970439056243244,0.834658680385013
533.6,1.307524529580964,0.8624753127112852
533.7,1.3134842167323946,0.8878710544632378
533.8,1.314297643172799,0.9107315346563416
533.9,1.3097566562279463,0.9319760873266748
534.0,1.2996364109732688,0.9535219175649494
534.1,1.2832143484831187,0.9777942630289906
534.2,1.259128720307974,1.0065818976577465
534.3,1.2259705797236278,1.0397209032049501
534.4,1.1834440298357134,1.0748683786341913
534.5,1.1330218648317303,1.1088141865647962
534.6,1.0773882351623236,1.1390869187718993
534.7,1.0193545086284632,1.1646705483683308
534.8,0.9611483819567902,1.1858631262612618
534.9,0.9042260311889264,1.203793714881209
535.0,0.8493703269135561,1.2199084937411693
535.1,0.7968851214291452,1.2355112464605233
535.2,0.7468047301067401,1.2513850536344941
535.3,0.699081607137175,1.267548197076832
535.4,0.6537201658461521,1.2832197632866238
535.5,0.610834405562896,1.2970439056243244
535.6,0.5706348138036568,1.307524529580964
535.7,0.5333778731705106,1.3134842167323946
535.8,0.49931866088807475,1.314297643172799
535.9,0.46869540147885047,1.3097566562279463
536.0,0.4417623277669129,1.2996364109732688
536.1,0.4188850214112107,1.2832143484831187
536.2,0.40071464719512473,1.259128720307974
536.3,0.38844337170497684,1.2259705797236278
536.4,0.38408721112677613,1.1834440298357134
536.5,0.3906276939212581,1.1330218648317303
536.6,0.41166219301270307,1.0773882351623236
536.7,0.45010702574130323,1.0193545086284632
536.8,0.5060579263303912,0.9611483819567902
536.9,0.5753560786155903,0.9042260311889264
537.0,0.6506760368584791,0.8493703269135561
537.1,0.7244390500228547,0.7968851214291452
537.2,0.7910589645337601,0.7468047301067401
537.3,0.8474550165153372,0.699081607137175
537.4,0.892516028702902,0.6537201658461521
537.5,0.926372299120498,0.610834405562896
537.6,0.949837954711461,0.5706348138036568
537.7,0.9640602488255753,0.5333778731705106
537.8,0.9703174677243198,0.49931866088807475
537.9,0.9699092155583016,0.46869540147885047
538.0,0.9641043557233664,0.4417623277669129
538.1,0.9541305909304215,0.4188850214112107
538.2,0.9412032024792661,0.40071464719512473
538.3,0.9265985273847349,0.38844337170497684
538.4,0.9117761960738835,0.38408721112677613
538.5,0.8985350229662707,0.3906276939212581
538.6,0.8891404360880917,0.41166219301270307
538.7,0.8862840045749103,0.45010702574130323
538.8,0.8926893956036719,0.5060579263303912
538.9,0.910310331994796,0.5753560786155903
539.0,0.9393402819512088,0.6506760368584791
539.1,0.9773610677192079,0.7244390500228547
539.2,1.0191230966051645,0.7910589645337601
539.3,1.0578690906487462,0.8474550165153372
539.4,1.0881338712040618,0.892516028702902
539.5,1.1078236252295792,0.926372299120498
539.6,1.118014530676952,0.949837954711461
539.7,1.1214542382625454,0.9640602488255753
539.8,1.1212378470040902,0.9703174677243198
539.9,1.1201065001104595,0.9699092155583016
540.0,1.1201853306454836,0.9641043557233664
540.1,1.1229201713620747,0.9541305909304215
540.2,1.1290832930283452,0.9412032024792661
540.3,1.1388087044412156,0.9265985273847349
540.4,1.1516618448491274,0.9117761960738835
540.5,1.1667568176489456,0.8985350229662707
540.6,1.1829112246628641,0.8891404360880917
540.7,1.1987756799200573,0.8862840045749103
540.8,1.2128130543908664,0.8926893956036719
540.9,1.2230093017842258,0.910310331994796
541.0,1.226438416166949,0.9393402819512088
541.1,1.2193876765679832,0.9773610677192079
541.2,1.1989988688300577,1.0191230966051645
541.3,1.1656209894117542,1.0578690906487462
541.4,1.1230219365489051,1.0881338712040618
541.5,1.076153551584663,1.1078236252295792
541.6,1.0291387055672288,1.118014530676952
541.7,0.9846367717424683,1.1214542382625454
541.8,0.9439744067977818,1.1212378470040902
541.9,0.9074440723612702,1.1201065001104595
542.0,0.8745875880811343,1.1201853306454836
542.1,0.84446147954899,1.1229201713620747
542.2,0.8159013380692436,1.1290832930283452
542.3,0.7877783536286274,1.1388087044412156
542.4,0.7592172845207211,1.1516618448491274
542.5,0.7297351649842931,1.1667568176489456
542.6,0.6992735611266967,1.1829112246628641
542.7,0.6681358811443548,1.1987756799200573
542.8,0.636886053324542,1.2128130543908664
542.9,0.6062864674446845,1.2230093017842258
543.0,0.5773365839126577,1.226438416166949
543.1,0.5514221991400752,1.2193876765679832
543.2,0.5305076720017541,1.1989988688300577
543.3,0.5172222528892669,1.1656209894117542
543.4,0.5146491894041426,1.1230219365489051
543.5,0.5256457495756832,1.076153551584663
543.6,0.5517272652013191,1.0291387055672288
543.7,0.5920824352882492,0.9846367717424683
543.8,0.6435771371168125,0.9439744067977818
543.9,0.7018661181165301,0.9074440723612702
544.0,0.7627416258974484,0.8745875880811343
544.1,0.8229024489991922,0.84446147954899
544.2,0.880053693025473,0.8159013380692436
544.3,0.9326626778113476,0.7877783536286274
544.4,0.9796715520992355,0.7592172845207211
544.5,1.0203115752873946,0.7297351649842931
544.6,1.0540421658004155,0.6992735611266967
544.7,1.080569434918878,0.6681358811443548
544.8,1.099880487685595,0.636886053324542
544.9,1.1122546272536025,0.6062864674446845
545.0,1.1182540735301318,0.5773365839126577
545.1,1.1187227757297786,0.5514221991400752
545.2,1.1148186450486657,0.5305076720017541
545.3,1.108077020188665,0.5172222528892669
545.4,1.1004646472497444,0.5146491894041426
545.5,1.0943469478209829,0.5256457495756832
545.6,1.0922741516759302,0.5517272652013191
545.7,1.0965385850713913,0.5920824352882492
545.8,1.1085724049039096,0.6435771371168125
545.9,1.12831343423406,0.7018661181165301
546.0,1.1536207526472473,0.7627416258974484
546.1,1.179959208312757,0.8229024489991922
546.2,1.20099649423036,0.880053693025473
546.3,1.2106111887605921,0.9326626778113476
546.4,1.2053582613284677,0.9796715520992355
546.5,1.1854619860754558,1.0203115752873946
546.6,1.1538389980961203,1.0540421658004155
546.7,1.114426864259841,1.080569434918878
546.8,1.0709891184235902,1.099880487685595
546.9,1.0266182162146344,1.1122546272536025
547.0,0.9836733496649366,1.1182540735301318
547.1,0.9438801852716615,1.1187227757297786
547.2,0.9084338590386953,1.1148186450486657
547.3,0.8780321903827862,1.108077020188665
547.4,0.8528179018015308,1.1004646472497444
547.5,0.8322571385251709,1.0943469478209829
547.6,0.8150411043921818,1.0922741516759302
547.7,0.7991423066052344,1.0965385850713913
547.8,0.7821369281802913,1.1085724049039096
547.9,0.7618081729432481,1.12831343423406
548.0,0.7368883358006597,1.1536207526472473
548.1,0.7075982732155399,1.179959208312757
548.2,0.6756109458291091,1.20099649423036
548.3,0.6434700345731313,1.2106111887605921
548.4,0.6139619665034364,1.2053582613284677
548.5,0.5898384016386354,1.1854619860754558
548.6,0.5738339101301103,1.1538389980961203
548.7,0.568666676552163,1.114426864259841
548.8,0.5767162850707663,1.0709891184235902
548.9,0.5992753947526926,1.0266182162146344
549.0,0.6357074033199073,0.9836733496649366
549.1,0.6832184118222603,0.9438801852716615
549.2,0.7376351468661277,0.9084338590386953
549.3,0.7947076119373854,0.8780321903827862
549.4,0.8511004092385277,0.8528179018015308
549.5,0.9047086421454492,0.8322571385251709
549.6,0.9544718687786669,0.8150411043921818
549.7,0.9999940388732258,0.7991423066052344
549.8,1.041160455070145,0.7821369281802913
549.9,1.0778172310876248,0.7618081729432481
550.0,1.1095552602771828,0.7368883358006597
550.1,1.1356973864355784,0.7075982732155399
550.2,1.1555555540889608,0.6756109458291091
550.3,1.1688163900787754,0.6434700345731313
550.4,1.1757962655604044,0.6139619665034364
550.5,1.177473860296208,0.5898384016386354
550.6,1.1754005076637946,0.5738339101301103
550.7,1.1715908750585347,0.568666676552163
550.8,1.1683945625711014,0.5767162850707663
550.9,1.1682679416868404,0.5992753947526926
551.0,1.1733585966749491,0.6357074033199073
551.1,1.1848886786221224,0.6832184118222603
551.2,1.2024284894201922,0.7376351468661277
551.3,1.2232822199021156,0.7947076119373854
551.4,1.2424689241440947,0.8511004092385277
551.5,1.253900897505187,0.9047086421454492
551.6,1.2525706038692663,0.9544718687786669
551.7,1.236321047746157,0.9999940388732258
551.8,1.2060130454463476,1.041160455070145
551.9,1.1644541958314,1.0778172310876248
552.0,1.115167214319638,1.1095552602771828
552.1,1.0615818857535142,1.1356973864355784
552.2,1.0066503872000674,1.1555555540889608
552.3,0.9527147863157482,1.1688163900787754
552.4,0.901506226605627,1.1757962655604044
552.5,0.8542031042967156,1.177473860296208
552.6,0.8114883745119054,1.1754005076637946
552.7,0.773564204207609,1.1715908750585347
552.8,0.7401190245036886,1.1683945625711014
552.9,0.7102935791873658,1.1682679416868404
553.0,0.6827425278152124,1.1733585966749491
553.1,0.6558914213950295,1.1848886786221224
553.2,0.6283955401924823,1.2024284894201922
553.3,0.5996355207851772,1.2232822199021156
553.4,0.5699718944028714,1.2424689241440947
553.5,0.5406100067010463,1.253900897505187
553.6,0.5132498581009493,1.2525706038692663
553.7,0.48984668918589175,1.236321047746157
553.8,0.47263167444670806,1.2060130454463476
553.9,0.46429226094240816,1.1644541958314
554.0,0.4680407456416308,1.115167214319638
554.1,0.48715078744034124,1.0615818857535142
554.2,0.5236051446488583,1.0066503872000674
554.3,0.5763141167786752,0.9527147863157482
554.4,0.6405417697285968,0.901506226605627
554.5,0.709574883305372,0.8542031042967156
554.6,0.7772800816590753,0.8114883745119054
554.7,0.8395730269047613,0.773564204207609
554.8,0.8944474216535228,0.7401190245036886
554.9,0.9413165290158445,0.7102935791873658
555.0,0.9803090320278919,0.6827425278152124
555.1,1.0117671496954703,0.6558914213950295
555.2,1.0359882181288087,0.6283955401924823
555.3,1.0531843763256008,0.5996355207851772
555.4,1.0635940225049636,0.5699718944028714
555.5,1.0676389032366367,0.5406100067010463
555.6,1.0660305181876217,0.5132498581009493
555.7,1.0598031694410661,0.48984668918589175
555.8,1.0503184176722318,0.47263167444670806
555.9,1.0392913212171964,0.46429226094240816
556.0,1.0288451550162179,0.4680407456416308
556.1,1.0215293934781895,0.48715078744034124
556.2,1.0201521980612607,0.5236051446488583
556.3,1.0272635517301887,0.5763141167786752
556.4,1.0442841185947236,0.6405417697285968
556.5,1.070500903516729,0.709574883305372
556.6,1.102307276000823,0.7772800816590753
556.7,1.1334260220027046,0.8395730269047613
556.8,1.1568845005460637,0.8944474216535228
556.9,1.1678711206890635,0.9413165290158445
557.0,1.1651864738402489,0.9803090320278919
557.1,1.1505659125715488,1.0117671496954703
557.2,1.1271720145467388,1.0359882181288087
557.3,1.0984377390499986,1.0531843763256008
557.4,1.0674932226379776,1.0635940225049636
557.5,1.0369690446364874,1.0676389032366367
557.6,1.0089637799664284,1.0660305181876217
557.7,0.9850522311582252,1.0598031694410661
557.8,0.9662698056570931,1.0503184176722318
557.9,0.9530433428591633,1.0392913212171964
558.0,0.9450724972031046,1.0288451550162179
558.1,0.9412045583343954,1.0215293934781895
558.2,0.9393761376301165,1.0201521980612607
558.3,0.936704568192095,1.0272635517301887
558.4,0.9298323714394934,1.0442841185947236
558.5,0.9156897923664252,1.070500903516729
558.6,0.8926972432577693,1.102307276000823
558.7,0.8617354492934686,1.1334260220027046
558.8,0.8258552948219299,1.1568845005460637
558.9,0.7889330479698091,1.1678711206890635
559.0,0.754551400069983,1.1651864738402489
559.1,0.725654716273319,1.1505659125715488
559.2,0.7046101407229188,1.1271720145467388
559.3,0.6932375869552418,1.0984377390499986
559.4,0.6926389665255996,1.0674932226379776
559.5,0.7029034577550823,1.0369690446364874
559.6,0.7229297874207229,1.0089637799664284
559.7,0.7505853191818206,0.9850522311582252
559.8,0.7831877036895994,0.9662698056570931
559.9,0.8180688455243991,0.9530433428591633
560.0,0.8529897078410013,0.9450724972031046
560.1,0.8863571403095161,0.9412045583343954
560.2,0.917337601632958,0.9393761376301165
560.3,0.94595929756869,0.936704568192095
560.4,0.9731695739242354,0.9298323714394934
560.5,1.0006473475042639,0.9156897923664252
560.6,1.0301003654683316,0.8926972432577693
560.7,1.0621133711126494,0.8617354492934686
560.8,1.09540732004545,0.8258552948219299
560.9,1.1274274128204784,0.7889330479698091
561.0,1.1557765281510701,0.754551400069983
561.1,1.179220021542821,0.725654716273319
561.2,1.1978345716342271,0.7046101407229188
561.3,1.212672656750371,0.6932375869552418
561.4,1.2253110383164496,0.6926389665255996
561.5,1.2374059711354475,0.7029034577550823
561.6,1.2502645285145602,0.7229297874207229
561.7,1.264457885615635,0.7505853191818206
561.8,1.2795584012854793,0.7831877036895994
561.9,1.294118896529319,0.8180688455243991
562.0,1.3059869389162444,0.8529897078410013
562.1,1.3129080286345893,0.8863571403095161
562.2,1.313155149830275,0.917337601632958
562.3,1.3058324968008714,0.94595929756869
562.4,1.2906966431181077,0.9731695739242354
562.5,1.2676821003116752,1.0006473475042639
562.6,1.2365556874033,1.0301003654683316
562.7,1.197106605537909,1.0621133711126494
562.8,1.149832204594966,1.09540732004545
562.9,1.0963971892018523,1.1274274128204784
563.0,1.039278597611371,1.1557765281510701
563.1,0.9809779599691466,1.179220021542821
563.2,0.9234655986418184,1.1978345716342271
563.3,0.8680180217821298,1.212672656750371
563.4,0.8152825082427536,1.2253110383164496
563.5,0.76542179535359,1.2374059711354475
563.6,0.7182854877955275,1.2502645285145602
563.7,0.673594781635513,1.264457885615635
563.8,0.6311167523762916,1.2795584012854793
563.9,0.5907859078476825,1.294118896529319
564.0,0.5527411961208479,1.3059869389162444
564.1,0.5172878796977995,1.3129080286345893
564.2,0.4848310758980559,1.313155149830275
564.3,0.4558321811283271,1.3058324968008714
564.4,0.4308204183115506,1.2906966431181077
564.5,0.4104779298199559,1.2676821003116752
564.6,0.39581626883015114,1.2365556874033
564.7,0.38844617247082797,1.197106605537909
564.8,0.3908525562089574,1.149832204594966
564.9,0.4063769765562307,1.0963971892018523
565.0,0.4383760270696571,1.039278597611371
565.1,0.4882560828280234,0.9809779599691466
565.2,0.5534131296983262,0.9234655986418184
565.3,0.6273008547116629,0.8680180217821298
565.4,0.7020797666772868,0.8152825082427536
565.5,0.7714207531223953,0.76542179535359
565.6,0.8315457593679919,0.7182854877955275
565.7,0.8808409003779887,0.673594781635513
565.8,0.9190783110777362,0.6311167523762916
565.9,0.9467955954607988,0.5907859078476825
566.0,0.9649220565625165,0.5527411961208479
566.1,0.9745790084468071,0.5172878796977995
566.2,0.9769754855850385,0.4848310758980559
566.3,0.973353224125676,0.4558321811283271
566.4,0.9649620113237181,0.4308204183115506
566.5,0.9530621036676045,0.4104779298199559
566.6,0.9389595146963341,0.39581626883015114
566.7,0.924085152792122,0.38844617247082797
566.8,0.9101229291238636,0.3908525562089574
566.9,0.8991570361973567,0.4063769765562307
567.0,0.8937293309627293,0.4383760270696571
567.1,0.8966092947140942,0.4882560828280234
567.2,0.9101249812178583,0.5534131296983262
567.3,0.9351775383384344,0.6273008547116629
567.4,0.9702845409346191,0.7020797666772868
567.5,1.0110683970823893,0.7714207531223953
567.6,1.050983472702257,0.8315457593679919
567.7,1.0837633135842695,0.8808409003779887
567.8,1.1060220967273642,0.9190783110777362
567.9,1.1178580865024341,0.9467955954607988
568.0,1.1216365207095924,0.9649220565625165
568.1,1.1205054505905898,0.9745790084468071
568.2,1.1174690659431732,0.9769754855850385
568.3,1.1149871646237477,0.973353224125676
568.4,1.114848584975455,0.9649620113237181
568.5,1.1181475803557617,0.9530621036676045
568.6,1.125298450514114,0.9389595146963341
568.7,1.136085012848704,0.924085152792122
568.8,1.1497587522290853,0.9101229291238636
568.9,1.1651830098739633,0.8991570361973567
569.0,1.1809786281685912,0.8937293309627293
569.1,1.1955701282649938,0.8966092947140942
569.2,1.207006899734575,0.9101249812178583
569.3,1.2125768061967552,0.9351775383384344
569.4,1.2087079350815348,0.9702845409346191
569.5,1.1921278382863891,1.0110683970823893
569.6,1.162192805627315,1.050983472702257
569.7,1.1218902487019817,1.0837633135842695
569.8,1.0761081087621995,1.1060220967273642
569.9,1.02936299218585,1.1178580865024341
570.0,0.9848020760673855,1.1216365207095924
570.1,0.9441794809114309,1.1205054505905898
570.2,0.9081157772809971,1.1174690659431732
570.3,0.876364498499781,1.1149871646237477
570.4,0.8480617086364599,1.114848584975455
570.5,0.8219845500528288,1.1181475803557617
570.6,0.7968221287195614,1.125298450514114
570.7,0.7714321681739416,1.136085012848704
570.8,0.7450388651658862,1.1497587522290853
570.9,0.7173298879684699,1.1651830098739633
571.0,0.6884407753858267,1.1809786281685912
571.1,0.6588644205862786,1.1955701282649938
571.2,0.6293626694633774,1.207006899734575
571.3,0.6009592436759982,1.2125768061967552
571.4,0.5750512265908521,1.2087079350815348
571.5,0.5535968065279011,1.1921278382863891
571.6,0.5392375787048151,1.162192805627315
571.7,0.5351392771309526,1.1218902487019817
571.8,0.5443390130003315,1.0761081087621995
571.9,0.5685911793771097,1.02936299218585
572.0,0.6072676174968427,0.9848020760673855
572.1,0.6572637422738153,0.9441794809114309
572.2,0.7141459612038508,0.9081157772809971
572.3,0.7736264855874189,0.876364498499781
572.4,0.832422055209772,0.8480617086364599
572.5,0.8883633149311968,0.8219845500528288
572.6,0.940110173632362,0.7968221287195614
572.7,0.9868044151877416,0.7714321681739416
572.8,1.0278210416103082,0.7450388651658862
572.9,1.0626597222372753,0.7173298879684699
573.0,1.0909514022544387,0.6884407753858267
573.1,1.112520806603103,0.6588644205862786
573.2,1.1274465978971617,0.6293626694633774
573.3,1.1360944851766284,0.6009592436759982
573.4,1.1391371927282705,0.5750512265908521
573.5,1.1375898424131297,0.5535968065279011
573.6,1.132871283432526,0.5392375787048151
573.7,1.1268609621765582,0.5351392771309526
573.8,1.1218747992750329,0.5443390130003315
573.9,1.1204560237055654,0.5685911793771097
574.0,1.124915599511987,0.6072676174968427
574.1,1.1366811752340695,0.6572637422738153
574.2,1.155604136261046,0.7141459612038508
574.3,1.179366010657202,0.7736264855874189
574.4,1.2032702636440373,0.832422055209772
574.5,1.221033334003709,0.8883633149311968
574.6,1.2268586596408608,0.940110173632362
574.7,1.2176945537441228,0.9868044151877416
574.8,1.1939778432981853,1.0278210416103082
574.9,1.158627954565252,1.0626597222372753
575.0,1.1154917987060688,1.0909514022544387
575.1,1.0682394557837163,1.112520806603103
575.2,1.0198913170353034,1.1274465978971617
575.3,0.9727492103678723,1.1360944851766284
575.4,0.9284899167787922,1.1391371927282705
575.5,0.8882743476167033,1.1375898424131297
575.6,0.8528001431996298,1.132871283432526
575.7,0.8222703816414567,1.1268609621765582
575.8,0.7962929204941299,1.1218747992750329
575.9,0.7737832562946538,1.1204560237055654
576.0,0.7530016139509939,1.124915599511987
576.1,0.7318507612964993,1.1366811752340695
576.2,0.7084480711738264,1.155604136261046
576.3,0.6817930916540712,1.179366010657202
576.4,0.65218675138767,1.2032702636440373
576.5,0.6211291956145369,1.221033334003709
576.6,0.5908195866097348,1.2268586596408608
576.7,0.5636943412255238,1.2176945537441228
576.8,0.5422798692537101,1.1939778432981853
576.9,0.5292723999288222,1.158627954565252
577.0,0.527553475367272,1.1154917987060688
577.1,0.539812792060922,1.0682394557837163
577.2,0.5676112773507744,1.0198913170353034
577.3,0.6102509077671118,0.9727492103678723
577.4,0.6644014294987083,0.9284899167787922
577.5,0.7250770566344568,0.8882743476167033
577.6,0.7873100643325908,0.8528001431996298
577.7,0.8473602553000095,0.8222703816414567
577.8,0.9030137252842699,0.7962929204941299
577.9,0.9532652882698761,0.7737832562946538
578.0,0.9978078267176029,0.7530016139509939
578.1,1.0365761822756963,0.7318507612964993
578.2,1.0694437321178407,0.7084480711738264
578.3,1.0961142557219667,0.6817930916540712
578.4,1.1162240590645915,0.65218675138767
578.5,1.129588266262159,0.6211291956145369
578.6,1.1364335876125715,0.5908195866097348
578.7,1.137497317370225,0.5636943412255238
578.8,1.1340098904467217,0.5422798692537101
578.9,1.127646922151701,0.5292723999288222
579.0,1.1204942866748284,0.527553475367272
579.1,1.1149870164389584,0.539812792060922
579.2,1.113716076504073,0.5676112773507744
579.3,1.118993521364393,0.6102509077671118
579.4,1.1321583432883167,0.6644014294987083
579.5,1.1527332041262226,0.7250770566344568
579.6,1.1776875504933895,0.7873100643325908
579.7,1.2014075628681522,0.8473602553000095
579.8,1.2171549320073318,0.9030137252842699
579.9,1.219684707875802,0.9532652882698761
580.0,1.2071165212761168,0.9978078267176029
580.1,1.1807964652627005,1.0365761822756963
580.2,1.1439128087470634,1.0694437321178407
580.3,1.1001612731966894,1.0961142557219667
580.4,1.052973853019059,1.1162240590645915
580.5,1.0052130169724187,1.129588266262159
580.6,0.9591150270726765,1.1364335876125715
580.7,0.9163350082676812,1.137497317370225
580.8,0.878007149202585,1.1340098904467217
580.9,0.8447649001686914,1.127646922151701
581.0,0.8166937537326788,1.1204942866748284
581.1,0.7932298751814696,1.1149870164389584
581.2,0.7730765105615668,1.113716076504073
581.3,0.7542676038461897,1.118993521364393
581.4,0.734512284027018,1.1321583432883167
581.5,0.7118485614623858,1.1527332041262226
581.6,0.6854010813298604,1.1776875504933895
581.7,0.6557962901881512,1.2014075628681522
581.8,0.6249115919200051,1.2171549320073318
581.9,0.5952193936566544,1.219684707875802
582.0,0.5693034282971597,1.2071165212761168
582.1,0.5497761815729508,1.1807964652627005
582.2,0.5393952882488559,1.1439128087470634
582.3,0.5410297028362475,1.1001612731966894
582.4,0.5571503256719339,1.052973853019059
582.5,0.5887761431558036,1.0052130169724187
582.6,0.6344429117760455,0.9591150270726765
582.7,0.6902025355702198,0.9163350082676812
582.8,0.7509342895051403,0.878007149202585
582.9,0.8119988946872284,0.8447649001686914
583.0,0.870177093512078,0.8166937537326788
583.1,0.9237263065984622,0.7932298751814696
583.2,0.9719625480176379,0.7730765105615668
583.3,1.0147505310727876,0.7542676038461897
583.4,1.0520837492062103,0.734512284027018
583.5,1.083815865017253,0.7118485614623858
583.6,1.109583933340458,0.6854010813298604
583.7,1.1289530654909419,0.6557962901881512
583.8,1.1417085105624414,0.6249115919200051
583.9,1.1481053989953092,0.5952193936566544
584.0,1.1489515508094104,0.5693034282971597
584.1,1.1455680413138416,0.5497761815729508
584.2,1.1397285175861016,0.5393952882488559
584.3,1.133611514277037,0.5410297028362475
584.4,1.1297071513033623,0.5571503256719339
584.5,1.1305583044539511,0.5887761431558036
584.6,1.138235313457951,0.6344429117760455
584.7,1.153559929441386,0.6902025355702198
584.8,1.175240094731005,0.7509342895051403
584.9,1.1992930748095463,0.8119988946872284
585.0,1.2195040914179411,0.870177093512078
585.1,1.229445811333731,0.9237263065984622
585.2,1.2250386225832994,0.9719625480176379
585.3,1.2056928354415894,1.0147505310727876
585.4,1.1735617693279834,1.0520837492062103
585.5,1.1320864908577206,1.083815865017253
585.6,1.0848781118394044,1.109583933340458
585.7,1.0351539941826065,1.1289530654909419
585.8,0.9855417250113138,1.1417085105624414
585.9,0.9380607502796087,1.1481053989953092
586.0,0.894173599980152,1.1489515508094104
586.1,0.8548410952001877,1.1455680413138416
586.2,0.8205347689131308,1.1397285175861016
586.3,0.7911854047979455,1.133611514277037
586.4,0.7660903633514243,1.1297071513033623
586.5,0.7438641545380388,1.1305583044539511
586.6,0.7225689437233755,1.138235313457951
586.7,0.7001393895894878,1.153559929441386
586.8,0.6750610735815674,1.175240094731005
586.9,0.6470053115562366,1.1992930748095463
587.0,0.6169959701946746,1.2195040914179411
587.1,0.587001125961135,1.229445811333731
587.2,0.5593644690003008,1.2250386225832994
587.3,0.5365267157833996,1.2056928354415894
587.4,0.5210778747335663,1.1735617693279834
587.5,0.5158796809656306,1.1320864908577206
587.6,0.5239031948765241,1.0848781118394044
587.7,0.5474605306514485,1.0351539941826065
587.8,0.586902701390753,0.9855417250113138
587.9,0.6396700048397349,0.9380607502796087
588.0,0.7007973427637247,0.894173599980152
588.1,0.7647039551789399,0.8548410952001877
588.2,0.8268754006781025,0.8205347689131308
588.3,0.8845127199589301,0.7911854047979455
588.4,0.9363109268869231,0.7660903633514243
588.5,0.9819029236423246,0.7438641545380388
588.6,1.021322178010788,0.7225689437233755
588.7,1.0546202970931524,0.7001393895894878
588.8,1.0816835955001582,0.6750610735815674
588.9,1.1022660343233415,0.6470053115562366
589.0,1.116198240135464,0.6169959701946746
589.1,1.1236346232053498,0.587001125961135
589.2,1.125192278168751,0.5593644690003008
589.3,1.1219604061973711,0.5365267157833996
589.4,1.1154608352660758,0.5210778747335663
589.5,1.1076249711305441,0.5158796809656306
589.6,1.1007748095168437,0.5239031948765241
589.7,1.0975138430318223,0.5474605306514485
589.8,1.1003896444560028,0.586902701390753
589.9,1.1112477818427389,0.6396700048397349
590.0,1.1303508224122947,0.7007973427637247
590.1,1.1554964153008969,0.7647039551789399
590.2,1.1816588440010498,0.8268754006781025
590.3,1.202028440401872,0.8845127199589301
590.4,1.2105714728144183,0.9363109268869231
590.5,1.2043748212385004,0.9819029236423246
590.6,1.1840056025905459,1.021322178010788
590.7,1.1522612206176543,1.0546202970931524
590.8,1.1127298072434706,1.0816835955001582
590.9,1.068891928894061,1.1022660343233415
591.0,1.0237361754851484,1.116198240135464
591.1,0.979659301010347,1.1236346232053498
591.2,0.9384863684272909,1.125192278168751
591.3,0.901520285706347,1.1219604061973711
591.4,0.8695637402570684,1.1154608352660758
591.5,0.8428787432548069,1.1076249711305441
591.6,0.8210823787215512,1.1007748095168437
591.7,0.8030303830771333,1.0975138430318223
591.8,0.786804391826929,1.1003896444560028
591.9,0.7699546240229471,1.1112477818427389
592.0,0.7500973189583264,1.1303508224122947
592.1,0.7257677266203114,1.1554964153008969
592.2,0.6971015563933322,1.1816588440010498
592.3,0.665814445938741,1.202028440401872
592.4,0.6345077011544402,1.2105714728144183
592.5,0.6059590807642614,1.2043748212385004
592.6,0.5828597026982257,1.1840056025905459
592.7,0.5678843118277047,1.1522612206176543
592.8,0.5637405731585061,1.1127298072434706
592.9,0.5728739743720046,1.068891928894061
593.0,0.5966907844594891,1.0237361754851484
593.1,0.6346147969708764,0.979659301010347
593.2,0.6837639204871719,0.9384863684272909
593.3,0.7397498034632977,0.901520285706347
593.4,0.7980996174633903,0.8695637402570684
593.5,0.8553424376439525,0.8428787432548069
593.6,0.9093396016559604,0.8210823787215512
593.7,0.9590638025490721,0.8030303830771333
593.8,1.004177274935007,0.786804391826929
593.9,1.0446212007983509,0.7699546240229471
594.0,1.0802887570916364,0.7500973189583264
594.1,1.1108205724588924,0.7257677266203114
594.2,1.1356096549016181,0.6971015563933322
594.3,1.1540674954279546,0.665814445938741
594.4,1.165995623614681,0.6345077011544402
594.5,1.1718091615245692,0.6059590807642614
594.6,1.1725465010349059,0.5828597026982257
594.7,1.169779004416677,0.5678843118277047
594.8,1.1655169788446171,0.5637405731585061
594.9,1.1621025064329014,0.5728739743720046
595.0,1.1619980118081394,0.5966907844594891
595.1,1.167367472853524,0.6346147969708764
595.2,1.1794234941877633,0.6837639204871719
595.3,1.1976382028002182,0.7397498034632977
595.4,1.2190820115052527,0.7980996174633903
595.5,1.2384586771414772,0.8553424376439525
595.6,1.2494841194052082,0.9093396016559604
595.7,1.2472586840030793,0.9590638025490721
595.8,1.2299773872123392,1.004177274935007
595.9,1.1988617135516588,1.0446212007983509
596.0,1.1569279093653202,1.0802887570916364
596.1,1.1077455363005506,1.1108205724588924
596.2,1.0546913177608004,1.1356096549016181
596.3,1.0006259116883933,1.1540674954279546
596.4,0.9477992639639939,1.165995623614681
596.5,0.8978661740825946,1.1718091615245692
596.6,0.8519467395101638,1.1725465010349059
596.7,0.8106778892337518,1.169779004416677
596.8,0.7742185258949287,1.1655169788446171
596.9,0.7422062177603449,1.1621025064329014
597.0,0.7137149694539162,1.1619980118081394
597.1,0.6873162804559599,1.167367472853524
597.2,0.6613518528269224,1.1794234941877633
597.3,0.6344274986975283,1.1976382028002182
597.4,0.6059462891475569,1.2190820115052527
597.5,0.5763687834257165,1.2384586771414772
597.6,0.547039758223761,1.2494841194052082
597.7,0.519792327454144,1.2472586840030793
597.8,0.4966923922319832,1.2299773872123392
597.9,0.4800645230111639,1.1988617135516588
598.0,0.4726653908165288,1.1569279093653202
598.1,0.47770495169420685,1.1077455363005506
598.2,0.4982961502408834,1.0546913177608004
598.3,0.5360577249456218,1.0006259116883933
598.4,0.5894728017074734,0.9477992639639939
598.5,0.6536034826760507,0.8978661740825946
598.6,0.721886471027137,0.8519467395101638
598.7,0.7885284633688517,0.8106778892337518
598.8,0.8497580910470389,0.7742185258949287
598.9,0.9037631652797135,0.7422062177603449
599.0,0.9500410654559411,0.7137149694539162
599.1,0.9887303527188024,0.6873162804559599
599.2,1.020137229840902,0.6613518528269224
599.3,1.0444956690365705,0.6344274986975283
599.4,1.0619438774025614,0.6059462891475569
599.5,1.072655104817144,0.5763687834257165
599.6,1.0770111870867578,0.547039758223761
599.7,1.0757147075193554,0.519792327454144
599.8,1.0698181585542066,0.4966923922319832
599.9,1.0607217667713564,0.4800645230111639
600.0,1.0501931225474683,0.4726653908165288


==> data/waltman.csv <==
timestamp,value1,value2,value3,value4,value5,value6
0.0,5.0e-6,1.0e-15,0.0,0.0,0.0,0.0
0.1,4.999999999975309e-6,9.753098540810643e-16,2.4690145918935982e-17,0.0,0.0,0.0
0.2,4.999999999951228e-6,9.512292490651194e-16,4.87707509348808e-17,0.0,0.0,0.0
0.3,4.9999999999277426e-6,9.277433649723186e-16,7.225663502768171e-17,0.0,0.0,0.0
0.4,4.999999999904836e-6,9.048374171230176e-16,9.516258287698279e-17,0.0,0.0,0.0
0.5,4.999999999882494e-6,8.824952497632555e-16,1.175047502367448e-16,0.0,0.0,0.0
0.6,4.999999999860701e-6,8.607020110308182e-16,1.3929798896918205e-16,0.0,0.0,0.0
0.7,4.999999999839445e-6,8.394456797140596e-16,1.6055432028594063e-16,0.0,0.0,0.0
0.8,4.999999999818714e-6,8.187142445369569e-16,1.812857554630435e-16,0.0,0.0,0.0
0.9,4.999999999798495e-6,7.984956942234869e-16,2.0150430577651344e-16,0.0,0.0,0.0
1.0,4.9999999997787774e-6,7.78778017497627e-16,2.2122198250237332e-16,0.0,0.0,0.0
1.1,4.999999999759549e-6,7.595492030833542e-16,2.404507969166461e-16,0.0,0.0,0.0
1.2,4.999999999740797e-6,7.407972397046458e-16,2.5920276029535455e-16,0.0,0.0,0.0
1.3,4.99999999972251e-6,7.225101160854787e-16,2.774898839145217e-16,0.0,0.0,0.0
1.4,4.999999999704676e-6,7.046758209498301e-16,2.953241790501702e-16,0.0,0.0,0.0
1.5,4.999999999687283e-6,6.872823430216772e-16,3.127176569783232e-16,0.0,0.0,0.0
1.6,4.999999999670318e-6,6.703176710249969e-16,3.296823289750034e-16,0.0,0.0,0.0
1.7,4.99999999965377e-6,6.537697936837667e-16,3.4623020631623367e-16,0.0,0.0,0.0
1.8,4.999999999637628e-6,6.3762714613345585e-16,3.6237285386654447e-16,0.0,0.0,0.0
1.9,4.999999999621881e-6,6.218805067604346e-16,3.7811949323956564e-16,0.0,0.0,0.0
2.0,4.999999999606521e-6,6.065213458480298e-16,3.9347865415197056e-16,0.0,0.0,0.0
2.1,4.999999999591542e-6,5.915411299493283e-16,4.0845887005067213e-16,0.0,0.0,0.0
2.2,4.999999999576932e-6,5.769313256174172e-16,4.2306867438258315e-16,0.0,0.0,0.0
2.3,4.999999999562683e-6,5.6268339940538375e-16,4.3731660059461648e-16,0.0,0.0,0.0
2.4,4.9999999995487885e-6,5.48788817866315e-16,4.512111821336853e-16,0.0,0.0,0.0
2.5,4.999999999535239e-6,5.352390475532978e-16,4.647609524467025e-16,0.0,0.0,0.0
2.6,4.999999999522026e-6,5.220255550194194e-16,4.779744449805809e-16,0.0,0.0,0.0
2.7,4.99999999950914e-6,5.091398068177669e-16,4.908601931822334e-16,0.0,0.0,0.0
2.8,4.999999999496574e-6,4.965732695014274e-16,5.034267304985729e-16,0.0,0.0,0.0
2.9,4.9999999994843174e-6,4.843174096234878e-16,5.156825903765125e-16,0.0,0.0,0.0
3.0,4.999999999472364e-6,4.723636937370353e-16,5.276363062629649e-16,0.0,0.0,0.0
3.1,4.999999999460704e-6,4.60703588395157e-16,5.392964116048433e-16,0.0,0.0,0.0
3.2,4.999999999449329e-6,4.493285176146358e-16,5.506714823853644e-16,0.0,0.0,0.0
3.3,4.99999999943823e-6,4.3823086744104445e-16,5.617691325589558e-16,0.0,0.0,0.0
3.4,4.999999999427405e-6,4.2740484059608403e-16,5.725951594039162e-16,0.0,0.0,0.0
3.5,4.999999999416845e-6,4.1684477036524163e-16,5.831552296347586e-16,0.0,0.0,0.0
3.6,4.9999999994065446e-6,4.0654499003400433e-16,5.93455009965996e-16,0.0,0.0,0.0
3.7,4.9999999993965004e-6,3.9649983288785886e-16,6.035001671121415e-16,0.0,0.0,0.0
3.8,4.999999999386704e-6,3.867036322122923e-16,6.13296367787708e-16,0.0,0.0,0.0
3.9,4.999999999377152e-6,3.7715072129279136e-16,6.228492787072089e-16,0.0,0.0,0.0
4.0,4.999999999367835e-6,3.678354334148432e-16,6.321645665851571e-16,0.0,0.0,0.0
4.1,4.999999999358752e-6,3.5875210186393463e-16,6.412478981360656e-16,0.0,0.0,0.0
4.2,4.999999999349896e-6,3.498950599255525e-16,6.501049400744478e-16,0.0,0.0,0.0
4.3,4.999999999341259e-6,3.4125864088518397e-16,6.587413591148164e-16,0.0,0.0,0.0
4.4,4.9999999993328374e-6,3.3283717802831565e-16,6.671628219716846e-16,0.0,0.0,0.0
4.5,4.999999999324625e-6,3.246250046404347e-16,6.753749953595657e-16,0.0,0.0,0.0
4.6,4.999999999316617e-6,3.16616454007028e-16,6.833835459929724e-16,0.0,0.0,0.0
4.7,4.999999999308806e-6,3.0880585941358234e-16,6.91194140586418e-16,0.0,0.0,0.0
4.8,4.999999999301187e-6,3.0118755414558477e-16,6.988124458544155e-16,0.0,0.0,0.0
4.9,4.999999999293756e-6,2.937558714885222e-16,7.062441285114781e-16,0.0,0.0,0.0
5.0,4.999999999286506e-6,2.8650514472788157e-16,7.1349485527211875e-16,0.0,0.0,0.0
5.1,4.9999999992794295e-6,2.7943025787463393e-16,7.205697421253665e-16,0.0,0.0,0.0
5.2,4.999999999272529e-6,2.72527701688998e-16,7.274722983110024e-16,0.0,0.0,0.0
5.3,4.999999999265794e-6,2.657939934940147e-16,7.342060065059856e-16,0.0,0.0,0.0
5.4,4.999999999259226e-6,2.592256447395727e-16,7.407743552604277e-16,0.0,0.0,0.0
5.5,4.999999999252819e-6,2.52819166875561e-16,7.471808331244393e-16,0.0,0.0,0.0
5.6,4.9999999992465705e-6,2.465710713518687e-16,7.534289286481317e-16,0.0,0.0,0.0
5.7,4.999999999240479e-6,2.4047786961838455e-16,7.59522130381616e-16,0.0,0.0,0.0
5.8,4.999999999234536e-6,2.345360731249975e-16,7.654639268750029e-16,0.0,0.0,0.0
5.9,4.999999999228742e-6,2.2874219332159656e-16,7.712578066784038e-16,0.0,0.0,0.0
6.0,4.9999999992230925e-6,2.2309274165807064e-16,7.769072583419297e-16,0.0,0.0,0.0
6.1,4.999999999217583e-6,2.1758422958430864e-16,7.824157704156917e-16,0.0,0.0,0.0
6.2,4.999999999212213e-6,2.1221316855019953e-16,7.877868314498008e-16,0.0,0.0,0.0
6.3,4.999999999206976e-6,2.0697607000563223e-16,7.930239299943681e-16,0.0,0.0,0.0
6.4,4.999999999201869e-6,2.0186944540049563e-16,7.981305545995046e-16,0.0,0.0,0.0
6.5,4.9999999991968895e-6,1.9688980618467878e-16,8.031101938153216e-16,0.0,0.0,0.0
6.6,4.9999999991920335e-6,1.9203366380807053e-16,8.079663361919298e-16,0.0,0.0,0.0
6.7,4.999999999187297e-6,1.8729752972055976e-16,8.127024702794406e-16,0.0,0.0,0.0
6.8,4.999999999182677e-6,1.8267791537203555e-16,8.173220846279649e-16,0.0,0.0,0.0
6.9,4.999999999178171e-6,1.7817133221238666e-16,8.218286677876137e-16,0.0,0.0,0.0
7.0,4.999999999173774e-6,1.737742916915022e-16,8.262257083084981e-16,0.0,0.0,0.0
7.1,4.999999999169484e-6,1.6948340656264088e-16,8.305165934373594e-16,0.0,0.0,0.0
7.2,4.999999999165296e-6,1.6529621211878497e-16,8.347037878812153e-16,0.0,0.0,0.0
7.3,4.99999999916121e-6,1.6121070964997273e-16,8.387892903500275e-16,0.0,0.0,0.0
7.4,4.999999999157225e-6,1.5722490187641433e-16,8.42775098123586e-16,0.0,0.0,0.0
7.5,4.999999999153337e-6,1.5333679151831992e-16,8.466632084816805e-16,0.0,0.0,0.0
7.6,4.999999999149544e-6,1.495443812958996e-16,8.504556187041007e-16,0.0,0.0,0.0
7.7,4.999999999145845e-6,1.4584567392936353e-16,8.541543260706369e-16,0.0,0.0,0.0
7.8,4.999999999142238e-6,1.4223867213892193e-16,8.577613278610785e-16,0.0,0.0,0.0
7.9,4.99999999913872e-6,1.3872137864478483e-16,8.612786213552154e-16,0.0,0.0,0.0
8.0,4.999999999135291e-6,1.352917961671624e-16,8.647082038328379e-16,0.0,0.0,0.0
8.1,4.9999999991319475e-6,1.319479274262649e-16,8.680520725737355e-16,0.0,0.0,0.0
8.2,4.999999999128687e-6,1.2868777514230233e-16,8.71312224857698e-16,0.0,0.0,0.0
8.3,4.999999999125509e-6,1.2550934203548486e-16,8.744906579645155e-16,0.0,0.0,0.0
8.4,4.99999999912241e-6,1.2241063082602272e-16,8.775893691739777e-16,0.0,0.0,0.0
8.5,4.9999999991193885e-6,1.1938964423412603e-16,8.806103557658743e-16,0.0,0.0,0.0
8.6,4.999999999116444e-6,1.1644438498000487e-16,8.835556150199955e-16,0.0,0.0,0.0
8.7,4.999999999113572e-6,1.1357285578386943e-16,8.86427144216131e-16,0.0,0.0,0.0
8.8,4.9999999991107725e-6,1.107730593659298e-16,8.892269406340706e-16,0.0,0.0,0.0
8.9,4.9999999991080425e-6,1.0804299844639622e-16,8.919570015536043e-16,0.0,0.0,0.0
9.0,4.9999999991053795e-6,1.0538067574547878e-16,8.946193242545216e-16,0.0,0.0,0.0
9.1,4.999999999102783e-6,1.0278409398338765e-16,8.972159060166129e-16,0.0,0.0,0.0
9.2,4.999999999100251e-6,1.0025125588033296e-16,8.997487441196674e-16,0.0,0.0,0.0
9.3,4.999999999097779e-6,9.77801641565248e-17,9.022198358434756e-16,0.0,0.0,0.0
9.4,4.999999999095368e-6,9.536882153217341e-17,9.04631178467827e-16,0.0,0.0,0.0
9.5,4.9999999990930145e-6,9.301523072748888e-17,9.069847692725114e-16,0.0,0.0,0.0
9.6,4.999999999090717e-6,9.071790510109883e-17,9.092820948989016e-16,0.0,0.0,0.0
9.7,4.999999999088475e-6,8.847598844106256e-17,9.11524011558938e-16,0.0,0.0,0.0
9.8,4.999999999086288e-6,8.628842901116902e-17,9.137115709888315e-16,0.0,0.0,0.0
9.9,4.999999999084153e-6,8.415417507520643e-17,9.158458249247938e-16,0.0,0.0,0.0
10.0,4.999999999082072e-6,8.207217489696288e-17,9.179278251030376e-16,0.0,0.0,0.0
10.1,4.9999999990800405e-6,8.004137674022652e-17,9.19958623259774e-16,0.0,0.0,0.0
10.2,4.99999999907806e-6,7.806072886878549e-17,9.21939271131215e-16,0.0,0.0,0.0
10.3,4.999999999076128e-6,7.61291795464279e-17,9.238708204535726e-16,0.0,0.0,0.0
10.4,4.999999999074246e-6,7.424567703694193e-17,9.257543229630585e-16,0.0,0.0,0.0
10.5,4.999999999072408e-6,7.240916960411573e-17,9.275908303958847e-16,0.0,0.0,0.0
10.6,4.999999999070617e-6,7.061860551173743e-17,9.29381394488263e-16,0.0,0.0,0.0
10.7,4.9999999990688715e-6,6.887293302359515e-17,9.311270669764053e-16,0.0,0.0,0.0
10.8,4.99999999906717e-6,6.717110040347702e-17,9.328288995965235e-16,0.0,0.0,0.0
10.9,4.999999999065511e-6,6.551205591517126e-17,9.344879440848292e-16,0.0,0.0,0.0
11.0,4.9999999990638935e-6,6.389474782246595e-17,9.361052521775346e-16,0.0,0.0,0.0
11.1,4.999999999062317e-6,6.231812438914923e-17,9.376818756108512e-16,0.0,0.0,0.0
11.2,4.99999999906078e-6,6.078113387900926e-17,9.392188661209912e-16,0.0,0.0,0.0
11.3,4.999999999059281e-6,5.928272455583415e-17,9.407172754441663e-16,0.0,0.0,0.0
11.4,4.999999999057821e-6,5.782184468341208e-17,9.421781553165884e-16,0.0,0.0,0.0
11.5,4.9999999990563955e-6,5.639744252553119e-17,9.436025574744692e-16,0.0,0.0,0.0
11.6,4.999999999055007e-6,5.50084663459796e-17,9.449915336540208e-16,0.0,0.0,0.0
11.7,4.999999999053653e-6,5.3653864408545467e-17,9.46346135591455e-16,0.0,0.0,0.0
11.8,4.9999999990523315e-6,5.2332584977016896e-17,9.476674150229836e-16,0.0,0.0,0.0
11.9,4.999999999051042e-6,5.104357631518208e-17,9.489564236848186e-16,0.0,0.0,0.0
12.0,4.9999999990497844e-6,4.978578668682915e-17,9.502142133131714e-16,0.0,0.0,0.0
12.1,4.999999999048556e-6,4.8558164355746227e-17,9.514418356442544e-16,0.0,0.0,0.0
12.2,4.9999999990473585e-6,4.7359665050814826e-17,9.526403349491857e-16,0.0,0.0,0.0
12.3,4.999999999046188e-6,4.618960563536505e-17,9.538103943646354e-16,0.0,0.0,0.0
12.4,4.999999999045046e-6,4.504753413567725e-17,9.549524658643232e-16,0.0,0.0,0.0
12.5,4.9999999990439315e-6,4.393294262841423e-17,9.560670573715862e-16,0.0,0.0,0.0
12.6,4.999999999042844e-6,4.2845323190238717e-17,9.571546768097618e-16,0.0,0.0,0.0
12.7,4.9999999990417825e-6,4.1784167897813525e-17,9.582158321021869e-16,0.0,0.0,0.0
12.8,4.999999999040747e-6,4.074896882780139e-17,9.59251031172199e-16,0.0,0.0,0.0
12.9,4.999999999039738e-6,3.973921805686514e-17,9.602607819431352e-16,0.0,0.0,0.0
13.0,4.999999999038753e-6,3.8754407661667536e-17,9.612455923383328e-16,0.0,0.0,0.0
13.1,4.999999999037793e-6,3.7794029718871354e-17,9.622059702811292e-16,0.0,0.0,0.0
13.2,4.999999999036856e-6,3.6857576305139363e-17,9.631424236948613e-16,0.0,0.0,0.0
13.3,4.999999999035943e-6,3.594453949713434e-17,9.640554605028662e-16,0.0,0.0,0.0
13.4,4.999999999035053e-6,3.505441137151908e-17,9.649455886284813e-16,0.0,0.0,0.0
13.5,4.9999999990341855e-6,3.418668400495636e-17,9.658133159950441e-16,0.0,0.0,0.0
13.6,4.999999999033339e-6,3.334084947410895e-17,9.666591505258915e-16,0.0,0.0,0.0
13.7,4.999999999032514e-6,3.251639985563963e-17,9.674836001443608e-16,0.0,0.0,0.0
13.8,4.999999999031711e-6,3.1712827226211165e-17,9.682871727737893e-16,0.0,0.0,0.0
13.9,4.999999999030928e-6,3.092962366248636e-17,9.69070376337514e-16,0.0,0.0,0.0
14.0,4.999999999030165e-6,3.0166281241127974e-17,9.698337187588725e-16,0.0,0.0,0.0
14.1,4.99999999902942e-6,2.94222920387988e-17,9.705777079612015e-16,0.0,0.0,0.0
14.2,4.999999999028695e-6,2.86971481321616e-17,9.713028518678387e-16,0.0,0.0,0.0
14.3,4.999999999027989e-6,2.799034159787915e-17,9.72009658402121e-16,0.0,0.0,0.0
14.4,4.999999999027299e-6,2.730136451261425e-17,9.726986354873861e-16,0.0,0.0,0.0
14.5,4.999999999026628e-6,2.6629708953029668e-17,9.733702910469707e-16,0.0,0.0,0.0
14.6,4.999999999025973e-6,2.5974866995788177e-17,9.740251330042121e-16,0.0,0.0,0.0
14.7,4.999999999025335e-6,2.5336330717552558e-17,9.746636692824479e-16,0.0,0.0,0.0
14.8,4.9999999990247114e-6,2.4713592194985577e-17,9.752864078050148e-16,0.0,0.0,0.0
14.9,4.999999999024104e-6,2.410614350475004e-17,9.758938564952504e-16,0.0,0.0,0.0
15.0,4.999999999023512e-6,2.351347672350871e-17,9.764865232764916e-16,0.0,0.0,0.0
15.1,4.9999999990229335e-6,2.2935083927924364e-17,9.77064916072076e-16,0.0,0.0,0.0
15.2,4.9999999990223685e-6,2.237045719465978e-17,9.776295428053406e-16,0.0,0.0,0.0
15.3,4.999999999021817e-6,2.1819088600377732e-17,9.781809113996225e-16,0.0,0.0,0.0
15.4,4.999999999021278e-6,2.1280501852809438e-17,9.78719498147191e-16,0.0,0.0,0.0
15.5,4.999999999020753e-6,2.075458894995954e-17,9.792454110500406e-16,0.0,0.0,0.0
15.6,4.999999999020239e-6,2.0241188658094033e-17,9.797588113419064e-16,0.0,0.0,0.0
15.7,4.999999999019738e-6,1.9740079860251875e-17,9.802599201397484e-16,0.0,0.0,0.0
15.8,4.999999999019249e-6,1.9251041439472007e-17,9.807489585605282e-16,0.0,0.0,0.0
15.9,4.999999999018771e-6,1.8773852278793413e-17,9.81226147721207e-16,0.0,0.0,0.0
16.0,4.999999999018307e-6,1.8308291261255025e-17,9.816917087387454e-16,0.0,0.0,0.0
16.1,4.999999999017852e-6,1.78541372698958e-17,9.821458627301046e-16,0.0,0.0,0.0
16.2,4.999999999017409e-6,1.7411169187754722e-17,9.825888308122456e-16,0.0,0.0,0.0
16.3,4.999999999016977e-6,1.697916589787071e-17,9.830208341021298e-16,0.0,0.0,0.0
16.4,4.999999999016555e-6,1.6557906283282746e-17,9.834420937167176e-16,0.0,0.0,0.0
16.5,4.999999999016145e-6,1.614716922702977e-17,9.838528307729708e-16,0.0,0.0,0.0
16.6,4.999999999015745e-6,1.574673361215074e-17,9.842532663878497e-16,0.0,0.0,0.0
16.7,4.999999999015354e-6,1.5356378321684638e-17,9.846436216783157e-16,0.0,0.0,0.0
16.8,4.999999999014973e-6,1.4975882238670382e-17,9.850241177613301e-16,0.0,0.0,0.0
16.9,4.999999999014603e-6,1.460502424614696e-17,9.853949757538535e-16,0.0,0.0,0.0
17.0,4.999999999014241e-6,1.42435832271533e-17,9.857564167728473e-16,0.0,0.0,0.0
17.1,4.999999999013889e-6,1.3891338064728372e-17,9.86108661935272e-16,0.0,0.0,0.0
17.2,4.999999999013547e-6,1.3548067641911146e-17,9.864519323580892e-16,0.0,0.0,0.0
17.3,4.999999999013211e-6,1.3213550841740555e-17,9.867864491582598e-16,0.0,0.0,0.0
17.4,4.999999999012885e-6,1.2887566547255572e-17,9.871124334527447e-16,0.0,0.0,0.0
17.5,4.999999999012568e-6,1.2569893641495137e-17,9.874301063585052e-16,0.0,0.0,0.0
17.6,4.999999999012258e-6,1.2260311007498216e-17,9.877396889925022e-16,0.0,0.0,0.0
17.7,4.999999999011957e-6,1.1958597528303776e-17,9.880414024716966e-16,0.0,0.0,0.0
17.8,4.999999999011662e-6,1.1664532086950748e-17,9.883354679130498e-16,0.0,0.0,0.0
17.9,4.999999999011376e-6,1.1377893566478114e-17,9.886221064335223e-16,0.0,0.0,0.0
18.0,4.999999999011096e-6,1.1098460849924806e-17,9.889015391500756e-16,0.0,0.0,0.0
18.1,4.9999999990108235e-6,1.0826012820329796e-17,9.891739871796705e-16,0.0,0.0,0.0
18.2,4.9999999990105575e-6,1.0560328360732041e-17,9.894396716392684e-16,0.0,0.0,0.0
18.3,4.999999999010299e-6,1.0301186354170487e-17,9.8969881364583e-16,0.0,0.0,0.0
18.4,4.999999999010046e-6,1.0048365683684102e-17,9.899516343163163e-16,0.0,0.0,0.0
18.5,4.999999999009799e-6,9.80164523231183e-18,9.901983547676886e-16,0.0,0.0,0.0
18.6,4.999999999009559e-6,9.560803883092629e-18,9.904391961169078e-16,0.0,0.0,0.0
18.7,4.999999999009323e-6,9.32562051906547e-18,9.90674379480935e-16,0.0,0.0,0.0
18.8,4.999999999009094e-6,9.09587402326929e-18,9.909041259767313e-16,0.0,0.0,0.0
18.9,4.999999999008869e-6,8.871358748089456e-18,9.911286412519109e-16,0.0,0.0,0.0
19.0,4.999999999008649e-6,8.652043362205855e-18,9.913479566377946e-16,0.0,0.0,0.0
19.1,4.999999999008436e-6,8.437869982388876e-18,9.915621300176116e-16,0.0,0.0,0.0
19.2,4.9999999990082265e-6,8.228753005491562e-18,9.917712469945089e-16,0.0,0.0,0.0
19.3,4.999999999008022e-6,8.02460682836693e-18,9.919753931716335e-16,0.0,0.0,0.0
19.4,4.999999999007823e-6,7.825345847868027e-18,9.921746541521326e-16,0.0,0.0,0.0
19.5,4.9999999990076285e-6,7.630884460847871e-18,9.923691155391527e-16,0.0,0.0,0.0
19.6,4.999999999007439e-6,7.441137064159506e-18,9.925588629358408e-16,0.0,0.0,0.0
19.7,4.999999999007254e-6,7.256018054655967e-18,9.927439819453443e-16,0.0,0.0,0.0
19.8,4.999999999007074e-6,7.075441829190276e-18,9.929245581708102e-16,0.0,0.0,0.0
19.9,4.999999999006897e-6,6.899322784615475e-18,9.93100677215385e-16,0.0,0.0,0.0
20.0,4.999999999006726e-6,6.7275753177845924e-18,9.93272424682216e-16,0.0,0.0,0.0
20.1,4.999999999006557e-6,6.560113825550659e-18,9.934398861744497e-16,0.0,0.0,0.0
20.2,4.999999999006395e-6,6.396852704766717e-18,9.936031472952338e-16,0.0,0.0,0.0
20.3,4.999999999006235e-6,6.2377063522857865e-18,9.937622936477147e-16,0.0,0.0,0.0
20.4,4.999999999006081e-6,6.082589164960914e-18,9.939174108350395e-16,0.0,0.0,0.0
20.5,4.999999999005929e-6,5.931415539645119e-18,9.940685844603553e-16,0.0,0.0,0.0
20.6,4.999999999005782e-6,5.7840998731914414e-18,9.942159001268092e-16,0.0,0.0,0.0
20.7,4.999999999005638e-6,5.640556562452916e-18,9.943594434375475e-16,0.0,0.0,0.0
20.8,4.999999999005498e-6,5.5007000042825706e-18,9.944992999957179e-16,0.0,0.0,0.0
20.9,4.999999999005363e-6,5.364444595533443e-18,9.946355554044669e-16,0.0,0.0,0.0
21.0,4.99999999900523e-6,5.231704733058559e-18,9.94768295266942e-16,0.0,0.0,0.0
21.1,4.9999999990051e-6,5.102394813710956e-18,9.948976051862896e-16,0.0,0.0,0.0
21.2,4.999999999004974e-6,4.976429234343671e-18,9.950235707656569e-16,0.0,0.0,0.0
21.3,4.999999999004852e-6,4.853722391809728e-18,9.951462776081906e-16,0.0,0.0,0.0
21.4,4.999999999004732e-6,4.7341886829621684e-18,9.952658113170383e-16,0.0,0.0,0.0
21.5,4.9999999990046156e-6,4.6177425046540164e-18,9.953822574953465e-16,0.0,0.0,0.0
21.6,4.999999999004501e-6,4.50429825373831e-18,9.95495701746262e-16,0.0,0.0,0.0
21.7,4.999999999004391e-6,4.393770327068085e-18,9.956062296729323e-16,0.0,0.0,0.0
21.8,4.999999999004284e-6,4.286073121496366e-18,9.957139268785039e-16,0.0,0.0,0.0
21.9,4.9999999990041785e-6,4.1811210338761954e-18,9.958188789661243e-16,0.0,0.0,0.0
22.0,4.999999999004077e-6,4.078828461060596e-18,9.959211715389398e-16,0.0,0.0,0.0
22.1,4.999999999003978e-6,3.9791097999026076e-18,9.960208902000977e-16,0.0,0.0,0.0
22.2,4.9999999990038795e-6,3.881879447255263e-18,9.96118120552745e-16,0.0,0.0,0.0
22.3,4.9999999990037855e-6,3.787051799971591e-18,9.96212948200029e-16,0.0,0.0,0.0
22.4,4.999999999003692e-6,3.694541254904629e-18,9.963054587450959e-16,0.0,0.0,0.0
22.5,4.9999999990036025e-6,3.604262208907405e-18,9.96395737791093e-16,0.0,0.0,0.0
22.6,4.999999999003514e-6,3.5161290588329534e-18,9.964838709411673e-16,0.0,0.0,0.0
22.7,4.999999999003428e-6,3.430056201534311e-18,9.965699437984662e-16,0.0,0.0,0.0
22.8,4.999999999003343e-6,3.3459580338645054e-18,9.96654041966136e-16,0.0,0.0,0.0
22.9,4.999999999003261e-6,3.263748952676574e-18,9.967362510473239e-16,0.0,0.0,0.0
23.0,4.9999999990031815e-6,3.183343354823544e-18,9.968166566451768e-16,0.0,0.0,0.0
23.1,4.999999999003102e-6,3.1047049620601766e-18,9.968952950379402e-16,0.0,0.0,0.0
23.2,4.999999999003026e-6,3.027876604367186e-18,9.969721233956331e-16,0.0,0.0,0.0
23.3,4.99999999900295e-6,2.9528319878194445e-18,9.97047168012181e-16,0.0,0.0,0.0
23.4,4.9999999990028775e-6,2.8795425552065473e-18,9.971204574447938e-16,0.0,0.0,0.0
23.5,4.999999999002805e-6,2.807979749318078e-18,9.971920202506822e-16,0.0,0.0,0.0
23.6,4.999999999002736e-6,2.738115012943629e-18,9.972618849870568e-16,0.0,0.0,0.0
23.7,4.999999999002667e-6,2.6699197888727912e-18,9.973300802111277e-16,0.0,0.0,0.0
23.8,4.9999999990026005e-6,2.603365519895149e-18,9.973966344801052e-16,0.0,0.0,0.0
23.9,4.999999999002536e-6,2.538423648800297e-18,9.974615763512e-16,0.0,0.0,0.0
24.0,4.999999999002473e-6,2.4750656183778194e-18,9.975249343816226e-16,0.0,0.0,0.0
24.1,4.999999999002411e-6,2.4132628714173084e-18,9.97586737128583e-16,0.0,0.0,0.0
24.2,4.999999999002351e-6,2.352986850708354e-18,9.976470131492922e-16,0.0,0.0,0.0
24.3,4.999999999002292e-6,2.2942089990405425e-18,9.977057910009597e-16,0.0,0.0,0.0
24.4,4.9999999990022346e-6,2.236900759203467e-18,9.977630992407972e-16,0.0,0.0,0.0
24.5,4.999999999002179e-6,2.1810335739867123e-18,9.978189664260137e-16,0.0,0.0,0.0
24.6,4.9999999990021244e-6,2.12657888617987e-18,9.978734211138207e-16,0.0,0.0,0.0
24.7,4.999999999002071e-6,2.073508138572531e-18,9.97926491861428e-16,0.0,0.0,0.0
24.8,4.999999999002019e-6,2.021792773954281e-18,9.979782072260464e-16,0.0,0.0,0.0
24.9,4.9999999990019694e-6,1.971404235114713e-18,9.980285957648857e-16,0.0,0.0,0.0
25.0,4.9999999990019195e-6,1.922313964843412e-18,9.980776860351571e-16,0.0,0.0,0.0
25.1,4.999999999001873e-6,1.87449340592997e-18,9.981255065940707e-16,0.0,0.0,0.0
25.2,4.9999999990018254e-6,1.827914001163977e-18,9.981720859988366e-16,0.0,0.0,0.0
25.3,4.9999999990017806e-6,1.7825471933350203e-18,9.982174528066657e-16,0.0,0.0,0.0
25.4,4.999999999001736e-6,1.738364425232691e-18,9.982616355747679e-16,0.0,0.0,0.0
25.5,4.999999999001693e-6,1.695337139646575e-18,9.98304662860354e-16,0.0,0.0,0.0
25.6,4.999999999001651e-6,1.6534367793662643e-18,9.983465632206345e-16,0.0,0.0,0.0
25.7,4.99999999900161e-6,1.6126347871813492e-18,9.983873652128192e-16,0.0,0.0,0.0
25.8,4.9999999990015705e-6,1.5729026058814161e-18,9.984270973941192e-16,0.0,0.0,0.0
25.9,4.999999999001532e-6,1.5342116782560565e-18,9.984657883217446e-16,0.0,0.0,0.0
26.0,4.999999999001494e-6,1.496533447094857e-18,9.985034665529057e-16,0.0,0.0,0.0
26.1,4.999999999001458e-6,1.459839355187409e-18,9.985401606448133e-16,0.0,0.0,0.0
26.2,4.999999999001422e-6,1.4241008453233023e-18,9.985758991546773e-16,0.0,0.0,0.0
26.3,4.999999999001387e-6,1.3892893602921239e-18,9.986107106397085e-16,0.0,0.0,0.0
26.4,4.999999999001353e-6,1.3553763428834653e-18,9.986446236571173e-16,0.0,0.0,0.0
26.5,4.99999999900132e-6,1.3223332358869135e-18,9.986776667641138e-16,0.0,0.0,0.0
26.6,4.999999999001288e-6,1.290131482092059e-18,9.987098685179085e-16,0.0,0.0,0.0
26.7,4.999999999001256e-6,1.258742524288492e-18,9.98741257475712e-16,0.0,0.0,0.0
26.8,4.999999999001226e-6,1.2281378052657998e-18,9.987718621947348e-16,0.0,0.0,0.0
26.9,4.999999999001196e-6,1.1982887678135735e-18,9.988017112321872e-16,0.0,0.0,0.0
27.0,4.999999999001167e-6,1.1691668547214001e-18,9.988308331452791e-16,0.0,0.0,0.0
27.1,4.9999999990011385e-6,1.1407435087788705e-18,9.988592564912218e-16,0.0,0.0,0.0
27.2,4.999999999001111e-6,1.1129901727755746e-18,9.988870098272252e-16,0.0,0.0,0.0
27.3,4.9999999990010834e-6,1.0858782895010995e-18,9.989141217104997e-16,0.0,0.0,0.0
27.4,4.999999999001057e-6,1.0593793017450365e-18,9.989406206982558e-16,0.0,0.0,0.0
27.5,4.999999999001031e-6,1.033464652296973e-18,9.989665353477036e-16,0.0,0.0,0.0
27.6,4.9999999990010055e-6,1.0081057839464995e-18,9.989918942160542e-16,0.0,0.0,0.0
27.7,4.999999999000981e-6,9.832741394832055e-19,9.990167258605175e-16,0.0,0.0,0.0
27.8,4.999999999000956e-6,9.589698677989325e-19,9.990410301322016e-16,0.0,0.0,0.0
27.9,4.999999999000933e-6,9.35211050959717e-19,9.990647889490409e-16,0.0,0.0,0.0
28.0,4.99999999900091e-6,9.11989805305942e-19,9.990880101946948e-16,0.0,0.0,0.0
28.1,4.999999999000887e-6,8.892982050726462e-19,9.99110701794928e-16,0.0,0.0,0.0
28.2,4.999999999000866e-6,8.671283244948677e-19,9.991328716755059e-16,0.0,0.0,0.0
28.3,4.999999999000844e-6,8.45472237807643e-19,9.99154527762193e-16,0.0,0.0,0.0
28.4,4.9999999990008226e-6,8.243220192460112e-19,9.991756779807547e-16,0.0,0.0,0.0
28.5,4.999999999000801e-6,8.036697430450085e-19,9.991963302569557e-16,0.0,0.0,0.0
28.6,4.999999999000781e-6,7.835074834396735e-19,9.99216492516561e-16,0.0,0.0,0.0
28.7,4.9999999990007616e-6,7.638273146650446e-19,9.992361726853355e-16,0.0,0.0,0.0
28.8,4.999999999000743e-6,7.446213109561582e-19,9.992553786890446e-16,0.0,0.0,0.0
28.9,4.9999999990007235e-6,7.25881546548053e-19,9.992741184534526e-16,0.0,0.0,0.0
29.0,4.999999999000706e-6,7.0760009567576585e-19,9.992923999043249e-16,0.0,0.0,0.0
29.1,4.999999999000688e-6,6.897690325743349e-19,9.993102309674263e-16,0.0,0.0,0.0
29.2,4.99999999900067e-6,6.723804314787985e-19,9.99327619568522e-16,0.0,0.0,0.0
29.3,4.999999999000653e-6,6.554263666241933e-19,9.993445736333763e-16,0.0,0.0,0.0
29.4,4.999999999000636e-6,6.388989122455582e-19,9.993611010877551e-16,0.0,0.0,0.0
29.5,4.99999999900062e-6,6.2279014257792955e-19,9.993772098574227e-16,0.0,0.0,0.0
29.6,4.999999999000605e-6,6.070921318563458e-19,9.993929078681443e-16,0.0,0.0,0.0
29.7,4.99999999900059e-6,5.917969543158452e-19,9.99408203045685e-16,0.0,0.0,0.0
29.8,4.999999999000574e-6,5.768966841914645e-19,9.994231033158092e-16,0.0,0.0,0.0
29.9,4.999999999000559e-6,5.623833957182422e-19,9.994376166042825e-16,0.0,0.0,0.0
30.0,4.999999999000546e-6,5.482491631312153e-19,9.994517508368694e-16,0.0,0.0,0.0
30.1,4.999999999000532e-6,5.344860606654218e-19,9.994655139393354e-16,0.0,0.0,0.0
30.2,4.999999999000519e-6,5.210861625559002e-19,9.994789138374447e-16,0.0,0.0,0.0
30.3,4.999999999000506e-6,5.080415430376869e-19,9.99491958456963e-16,0.0,0.0,0.0
30.4,4.999999999000492e-6,4.953442763458208e-19,9.99504655723655e-16,0.0,0.0,0.0
30.5,4.99999999900048e-6,4.829864367153386e-19,9.995170135632854e-16,0.0,0.0,0.0
30.6,4.9999999990004685e-6,4.709600983812786e-19,9.995290399016194e-16,0.0,0.0,0.0
30.7,4.999999999000457e-6,4.592573355786789e-19,9.99540742664422e-16,0.0,0.0,0.0
30.8,4.999999999000446e-6,4.478702225425763e-19,9.99552129777458e-16,0.0,0.0,0.0
30.9,4.999999999000434e-6,4.367908335080095e-19,9.995632091664928e-16,0.0,0.0,0.0
31.0,4.999999999000424e-6,4.260112427100151e-19,9.995739887572907e-16,0.0,0.0,0.0
31.1,4.999999999000413e-6,4.155235243836317e-19,9.995844764756171e-16,0.0,0.0,0.0
31.2,4.9999999990004024e-6,4.05319752763897e-19,9.99594680247237e-16,0.0,0.0,0.0
31.3,4.999999999000392e-6,3.9539200208584822e-19,9.996046079979149e-16,0.0,0.0,0.0
31.4,4.999999999000383e-6,3.8573234658452365e-19,9.996142676534162e-16,0.0,0.0,0.0
31.5,4.9999999990003745e-6,3.7633286049496046e-19,9.996236671395057e-16,0.0,0.0,0.0
31.6,4.999999999000364e-6,3.6718561805219655e-19,9.996328143819485e-16,0.0,0.0,0.0
31.7,4.999999999000356e-6,3.582826934912702e-19,9.996417173065095e-16,0.0,0.0,0.0
31.8,4.9999999990003465e-6,3.496161610472182e-19,9.996503838389536e-16,0.0,0.0,0.0
31.9,4.999999999000339e-6,3.4117809495507913e-19,9.996588219050456e-16,0.0,0.0,0.0
32.0,4.99999999900033e-6,3.3296056944988997e-19,9.99667039430551e-16,0.0,0.0,0.0
32.1,4.999999999000322e-6,3.2495565876668896e-19,9.99675044341234e-16,0.0,0.0,0.0
32.2,4.999999999000314e-6,3.1715543714051355e-19,9.996828445628602e-16,0.0,0.0,0.0
32.3,4.999999999000307e-6,3.0955197880640216e-19,9.996904480211943e-16,0.0,0.0,0.0
32.4,4.999999999000299e-6,3.0213735799939134e-19,9.996978626420013e-16,0.0,0.0,0.0
32.5,4.999999999000292e-6,2.949036489545195e-19,9.997050963510461e-16,0.0,0.0,0.0
32.6,4.9999999990002855e-6,2.878429259068242e-19,9.997121570740938e-16,0.0,0.0,0.0
32.7,4.999999999000278e-6,2.8094726309134334e-19,9.997190527369095e-16,0.0,0.0,0.0
32.8,4.999999999000272e-6,2.7420873474311503e-19,9.997257912652577e-16,0.0,0.0,0.0
32.9,4.999999999000264e-6,2.676194150971759e-19,9.997323805849036e-16,0.0,0.0,0.0
33.0,4.9999999990002584e-6,2.611713783885644e-19,9.99738828621612e-16,0.0,0.0,0.0
33.1,4.999999999000252e-6,2.548566988523181e-19,9.997451433011484e-16,0.0,0.0,0.0
33.2,4.999999999000246e-6,2.4866745072347485e-19,9.997513325492773e-16,0.0,0.0,0.0
33.3,4.99999999900024e-6,2.4259570823707266e-19,9.997574042917638e-16,0.0,0.0,0.0
33.4,4.999999999000234e-6,2.3663354562814845e-19,9.997633664543724e-16,0.0,0.0,0.0
33.5,4.999999999000228e-6,2.307913771502879e-19,9.997692086228504e-16,0.0,0.0,0.0
33.6,4.999999999000222e-6,2.250930959909878e-19,9.997749069040098e-16,0.0,0.0,0.0
33.7,4.999999999000216e-6,2.1953554887428334e-19,9.997804644511265e-16,0.0,0.0,0.0
33.8,4.99999999900021e-6,2.1411521781674148e-19,9.99785884782184e-16,0.0,0.0,0.0
33.9,4.999999999000205e-6,2.0882869072325345e-19,9.997911713092776e-16,0.0,0.0,0.0
34.0,4.999999999000199e-6,2.0367269566844855e-19,9.997963273043322e-16,0.0,0.0,0.0
34.1,4.999999999000195e-6,1.9864399890169453e-19,9.99801356001099e-16,0.0,0.0,0.0
34.2,4.999999999000191e-6,1.9373945165740005e-19,9.998062605483432e-16,0.0,0.0,0.0
34.3,4.999999999000186e-6,1.889558884077698e-19,9.99811044111593e-16,0.0,0.0,0.0
34.4,4.99999999900018e-6,1.842904165728041e-19,9.99815709583428e-16,0.0,0.0,0.0
34.5,4.999999999000176e-6,1.7974021892441829e-19,9.998202597810764e-16,0.0,0.0,0.0
34.6,4.999999999000171e-6,1.753024782345274e-19,9.998246975217661e-16,0.0,0.0,0.0
34.7,4.999999999000168e-6,1.7097437727504653e-19,9.99829025622726e-16,0.0,0.0,0.0
34.8,4.999999999000163e-6,1.6675309881789098e-19,9.99833246901183e-16,0.0,0.0,0.0
34.9,4.999999999000158e-6,1.626359505598079e-19,9.998373640494413e-16,0.0,0.0,0.0
35.0,4.999999999000155e-6,1.5862046396159188e-19,9.99841379544814e-16,0.0,3.353421296863239e-6,0.0
35.1,4.999999998999657e-6,3.832160024661242e-17,1.0003396005867637e-15,0.0,0.9290043950011897,0.0
35.2,4.999999998998283e-6,7.077988784720507e-17,1.001712188608661e-15,0.0,1.3355156131283719,0.0
35.3,4.999999998996149e-6,9.957245257329358e-17,1.0038482603225158e-15,0.0,1.657010955704693,0.0
35.4,4.9999999989933306e-6,1.25461786532289e-16,1.006666686914735e-15,0.0,1.9349922699197497,0.0
35.5,4.999999998989896e-6,1.489044554397888e-16,1.010100995792149e-15,0.0,2.1855348646965465,0.0
35.6,4.999999998985903e-6,1.702192184957701e-16,1.014094201048739e-15,0.0,2.4169078231925543,0.0
35.7,4.9999999989814e-6,1.896468591083254e-16,1.0185962425565202e-15,0.0,2.634023626717975,0.0
35.8,4.999999998976435e-6,2.0737877231230805e-16,1.023562402909367e-15,0.0,2.8400896157419178,0.0
35.9,4.999999998971044e-6,2.235720330650841e-16,1.0289523244684401e-15,0.0,3.037328685988876,0.0
36.0,4.999999998965268e-6,2.383587433626502e-16,1.0347292932083583e-15,0.0,3.227356991078503,0.0
36.1,4.9999999989591375e-6,2.518532049387518e-16,1.0408594856828607e-15,0.0,3.411409762606716,0.0
36.2,4.999999998952685e-6,2.6415414551139274e-16,1.0473119713979614e-15,0.0,3.59042565159842,0.0
36.3,4.999999998945939e-6,2.7535004382066495e-16,1.0540579702091209e-15,0.0,3.765169655645264,0.0
36.4,4.999999998938926e-6,2.8551949230471694e-16,1.0610709047956574e-15,0.0,3.9362525830358077,0.0
36.5,4.9999999989316725e-6,2.9473393806420583e-16,1.0683259365495306e-15,0.0,4.104187013817557,0.0
36.6,4.999999998924198e-6,3.0305711751496545e-16,1.0758001963464574e-15,0.0,4.269387082310811,0.0
36.7,4.999999998916527e-6,3.1054911591339586e-16,1.083471803573343e-15,0.0,4.432224558133399,0.0
36.8,4.999999998908676e-6,3.1726217123203533e-16,1.0913211081794378e-15,0.0,4.592987531602305,0.0
36.9,4.9999999989006685e-6,3.232470307363522e-16,1.0993289014892267e-15,0.0,4.751949490031125,0.0
37.0,4.999999998892519e-6,3.285491272369299e-16,1.1074775976461651e-15,0.0,4.9093347902564775,0.0
37.1,4.999999998884246e-6,3.3320946163557055e-16,1.1157510250623567e-15,0.0,5.065330551871039,0.0
37.2,4.999999998875864e-6,3.3726854995068305e-16,1.1241331698625256e-15,0.0,5.220119999995382,0.0
37.3,4.999999998867387e-6,3.4076259903338163e-16,1.1326095619251884e-15,0.0,5.373852573500509,0.0
37.4,4.999999998858829e-6,3.437249523086553e-16,1.141166864040852e-15,0.0,5.526657111938488,0.0
37.5,4.999999998850205e-6,3.4618885612971293e-16,1.1497917813888805e-15,0.0,5.678661712066399,0.0
37.6,4.9999999988415245e-6,3.481849473692292e-16,1.158472067292954e-15,0.0,5.829976731013561,0.0
37.7,4.9999999988328e-6,3.497402490349377e-16,1.1671969773246314e-15,0.0,5.980690878229372,0.0
37.8,4.99999999882404e-6,3.508815329805041e-16,1.1759558750187268e-15,0.0,6.130891563892967,0.0
37.9,4.999999998815258e-6,3.5163547848846146e-16,1.1847381624910967e-15,0.0,6.28066556609888,0.0
38.0,4.999999998806461e-6,3.520261332474845e-16,1.1935343533719927e-15,0.0,6.4300849387602605,0.0
38.1,4.99999999879766e-6,3.52074619060231e-16,1.2023362069671976e-15,0.0,6.579207535378558,0.0
38.2,4.99999999878886e-6,3.518019066464941e-16,1.2111355479106187e-15,0.0,6.728090697556484,0.0
38.3,4.999999998780071e-6,3.512289636949761e-16,1.2199242004785322e-15,0.0,6.876791739071829,0.0
38.4,4.999999998771302e-6,3.503755222494674e-16,1.2286944578163368e-15,0.0,7.025361961957802,0.0
38.5,4.9999999987625564e-6,3.4925818797424583e-16,1.2374400418152214e-15,0.0,7.173839560312914,0.0
38.6,4.9999999987538405e-6,3.4789307974828465e-16,1.2461549368517003e-15,0.0,7.322261034463251,0.0
38.7,4.999999998745163e-6,3.462963164505571e-16,1.2548331273022883e-15,0.0,7.470662884734892,0.0
38.8,4.999999998736527e-6,3.4448401696003644e-16,1.263468597543499e-15,0.0,7.619081611453909,0.0
38.9,4.999999998727941e-6,3.424720488521098e-16,1.272055475738586e-15,0.0,7.767552194144912,0.0
39.0,4.999999998719407e-6,3.402735090109882e-16,1.2805893004238054e-15,0.0,7.916099908940662,0.0
39.1,4.999999998710931e-6,3.379003465977888e-16,1.2890661780014855e-15,0.0,8.064746673270289,0.0
39.2,4.9999999987025145e-6,3.35364510761824e-16,1.297482214879532e-15,0.0,8.213514404539,0.0
39.3,4.999999998694163e-6,3.326779506524066e-16,1.3058335174658497e-15,0.0,8.36242502015199,0.0
39.4,4.9999999986858805e-6,3.298526154188486e-16,1.3141161921683458e-15,0.0,8.511500437514496,0.0
39.5,4.99999999867767e-6,3.2690045421046276e-16,1.3223263453949253e-15,0.0,8.66076257403171,0.0
39.6,4.999999998669536e-6,3.238327303189333e-16,1.3304604556188184e-15,0.0,8.810231009376157,0.0
39.7,4.999999998661481e-6,3.206581257881376e-16,1.3385162097792268e-15,0.0,8.959917734652576,0.0
39.8,4.999999998653505e-6,3.1738477224647817e-16,1.346491475984107e-15,0.0,9.109833605337586,0.0
39.9,4.999999998645612e-6,3.1402080214228543e-16,1.3543841216317824e-15,0.0,9.259989481372605,0.0
40.0,4.999999998637804e-6,3.1057434792389046e-16,1.3621920141205755e-15,0.0,9.410396222699006,0.0
40.1,4.999999998630083e-6,3.0705354203962416e-16,1.3699130208488085e-15,0.0,9.561064689258183,0.0
40.2,4.99999999862245e-6,3.0346651693781745e-16,1.3775450092148045e-15,0.0,9.712005740991527,0.0
40.3,4.999999998614909e-6,2.9982092713994405e-16,1.3850860482760604e-15,0.0,9.863228832419116,0.0
40.4,4.9999999986074605e-6,2.9612270654292035e-16,1.3925350369354066e-15,0.0,10.014739287451793,0.0
40.5,4.999999998600105e-6,2.9237755649098717e-16,1.3998910475343657e-15,0.0,10.166542420087081,0.0
40.6,4.999999998592843e-6,2.8859118288817903e-16,1.407153151062006e-15,0.0,10.318643562845647,0.0
40.7,4.999999998585676e-6,2.847692916385308e-16,1.414320418507396e-15,0.0,10.47104804824816,0.0
40.8,4.999999998578605e-6,2.8091758864607727e-16,1.421391920859604e-15,0.0,10.623761208815274,0.0
40.9,4.99999999857163e-6,2.7704177981485266e-16,1.4283667291076993e-15,0.0,10.77678837706768,0.0
41.0,4.999999998564753e-6,2.7314712082573674e-16,1.4352441351233815e-15,0.0,10.930133997015265,0.0
41.1,4.999999998557973e-6,2.692377690922212e-16,1.4420239630770202e-15,0.0,11.083800355218399,0.0
41.2,4.999999998551291e-6,2.6531853994977284e-16,1.448705747459826e-15,0.0,11.237791051711183,0.0
41.3,4.999999998544708e-6,2.613932472423986e-16,1.4552894082811665e-15,0.0,11.392107720763025,0.0
41.4,4.9999999985382214e-6,2.5746536604047087e-16,1.4617749933571283e-15,0.0,11.546751328921966,0.0
41.5,4.999999998531835e-6,2.53538371414363e-16,1.4681625505037973e-15,0.0,11.701722842736014,0.0
41.6,4.999999998525546e-6,2.496157384344478e-16,1.474452127537259e-15,0.0,11.857023228753185,0.0
41.7,4.999999998519354e-6,2.4570094217109826e-16,1.4806437722735997e-15,0.0,12.0126534535215,0.0
41.8,4.99999999851326e-6,2.417974368276006e-16,1.4867375379231484e-15,0.0,12.168614424478642,0.0
41.9,4.999999998507265e-6,2.3790796304844364e-16,1.4927337043774056e-15,0.0,12.324905422627166,0.0
42.0,4.999999998501365e-6,2.340346966785761e-16,1.4986327981166306e-15,0.0,12.48152506973263,0.0
42.1,4.999999998495563e-6,2.3017985209465497e-16,1.5044353495110828e-15,0.0,12.638472226240738,0.0
42.2,4.999999998489856e-6,2.2634564367333693e-16,1.5101418889310205e-15,0.0,12.795745752597195,0.0
42.3,4.999999998484245e-6,2.22534285791279e-16,1.515752946746702e-15,0.0,12.953344509247698,0.0
42.4,4.999999998478729e-6,2.1874799282513747e-16,1.5212690533283865e-15,0.0,13.111267356637965,0.0
42.5,4.999999998473307e-6,2.1498899035429859e-16,1.5266907387740007e-15,0.0,13.269513174584608,0.0
42.6,4.99999999846798e-6,2.112594022560888e-16,1.5320186275880486e-15,0.0,13.428080820284633,0.0
42.7,4.999999998462745e-6,2.075606150267213e-16,1.5372535716430654e-15,0.0,13.586968225010532,0.0
42.8,4.9999999984576025e-6,2.038938713250735e-16,1.5423964534643805e-15,0.0,13.746173116586085,0.0
42.9,4.99999999845255e-6,2.0026041381002176e-16,1.5474481555773242e-15,0.0,13.905693222835117,0.0
43.0,4.999999998447588e-6,1.9666148514044357e-16,1.5524095605072253e-15,0.0,14.065526271581408,0.0
43.1,4.999999998442717e-6,1.9309832797521593e-16,1.5572815507794132e-15,0.0,14.225669990648758,0.0
43.2,4.999999998437933e-6,1.8957218497321595e-16,1.562065008919217e-15,0.0,14.386122107860956,0.0
43.3,4.999999998433238e-6,1.8608429879332089e-16,1.5667608174519662e-15,0.0,14.546880351041798,0.0
43.4,4.999999998428628e-6,1.8263591209440735e-16,1.57136985890299e-15,0.0,14.707942448015093,0.0
43.5,4.999999998424105e-6,1.7922811696190148e-16,1.5758930635769875e-15,0.0,14.8693058413105,0.0
43.6,4.9999999984196665e-6,1.7586132115832435e-16,1.5803315308420259e-15,0.0,15.030966929475921,0.0
43.7,4.999999998415312e-6,1.72535879834223e-16,1.5846863292002926e-15,0.0,15.192922261244801,0.0
43.8,4.99999999841104e-6,1.6925215863184308e-16,1.5889585226116774e-15,0.0,15.355168411602746,0.0
43.9,4.999999998406849e-6,1.6601052319342936e-16,1.5931491750360691e-15,0.0,15.517701955535399,0.0
44.0,4.999999998402739e-6,1.6281133916122748e-16,1.597259350433358e-15,0.0,15.680519468028377,0.0
44.1,4.999999998398708e-6,1.5965497217748278e-16,1.6012901127634322e-15,0.0,15.843617524067302,0.0
44.2,4.999999998394756e-6,1.5654178788444056e-16,1.6052425259861818e-15,0.0,16.00699269863779,0.0
44.3,4.999999998390882e-6,1.5347215192434647e-16,1.6091176540614954e-15,0.0,16.170641566725465,0.0
44.4,4.999999998387083e-6,1.5044642875372267e-16,1.61291656170043e-15,0.0,16.334560703336265,0.0
44.5,4.999999998383359e-6,1.474648327034803e-16,1.6166403600329224e-15,0.0,16.49874668247424,0.0
44.6,4.999999998379708e-6,1.4452733959828487e-16,1.6202901673177922e-15,0.0,16.663196071662504,0.0
44.7,4.999999998376132e-6,1.4163391214305797e-16,1.6238670841697764e-15,0.0,16.827905436743944,0.0
44.8,4.9999999983726265e-6,1.387845130427214e-16,1.627372211203613e-15,0.0,16.992871343561426,0.0
44.9,4.999999998369192e-6,1.359791050021963e-16,1.63080664903404e-15,0.0,17.158090357957853,0.0
45.0,4.999999998365827e-6,1.3321765072640447e-16,1.6341714982757952e-15,0.0,17.323559045776108,0.0
45.1,4.999999998362531e-6,1.3050011292026748e-16,1.6374678595436161e-15,0.0,17.48927397285907,0.0
45.2,4.999999998359302e-6,1.278264542887069e-16,1.6406968334522405e-15,0.0,17.65523170504962,0.0
45.3,4.999999998356139e-6,1.2519663753664447e-16,1.643859520616406e-15,0.0,17.82142880819063,0.0
45.4,4.999999998353041e-6,1.2261061737278644e-16,1.6469570463424531e-15,0.0,17.987861760815417,0.0
45.5,4.999999998350008e-6,1.2006817359872293e-16,1.6499905856459427e-15,0.0,18.154526721517186,0.0
45.6,4.999999998347037e-6,1.1756892125727352e-16,1.6529611764792557e-15,0.0,18.321420143680854,0.0
45.7,4.999999998344129e-6,1.1511246927765435e-16,1.6558698422749069e-15,0.0,18.488538522215006,0.0
45.8,4.999999998341281e-6,1.126984265890816e-16,1.6587176064654114e-15,0.0,18.655878352028214,0.0
45.9,4.999999998338493e-6,1.10326402120771e-16,1.6615054924832831e-15,0.0,18.823436128029076,0.0
46.0,4.999999998335764e-6,1.079960048019388e-16,1.6642345237610375e-15,0.0,18.99120834512617,0.0
46.1,4.999999998333093e-6,1.0570684356180106e-16,1.666905723731189e-15,0.0,19.15919149822808,0.0
46.2,4.999999998330478e-6,1.0345852732957384e-16,1.6695201158262513e-15,0.0,19.327382082243385,0.0
46.3,4.99999999832792e-6,1.0125066503447337e-16,1.67207872347874e-15,0.0,19.495776592080656,0.0
46.4,4.999999998325416e-6,9.908286560571541e-17,1.6745825701211694e-15,0.0,19.664371522648498,0.0
46.5,4.999999998322966e-6,9.695473797251617e-17,1.6770326791860544e-15,0.0,19.83316336885548,0.0
46.6,4.999999998320569e-6,9.48658910640917e-17,1.6794300741059093e-15,0.0,20.002148625610193,0.0
46.7,4.999999998318222e-6,9.281593380965811e-17,1.6817757783132488e-15,0.0,20.171323787821215,0.0
46.8,4.999999998315927e-6,9.080447513843158e-17,1.6840708152405874e-15,0.0,20.34068535039711,0.0
46.9,4.999999998313682e-6,8.883109607738463e-17,1.6863161860559221e-15,0.0,20.51022991414103,0.0
47.0,4.999999998311485e-6,8.689526155542526e-17,1.6885127684391212e-15,0.0,20.6799545904901,0.0
47.1,4.999999998309337e-6,8.499648590456678e-17,1.6906614416356722e-15,0.0,20.849856389311334,0.0
47.2,4.999999998307235e-6,8.313429173320602e-17,1.6927630898159524e-15,0.0,21.01993229287274,0.0
47.3,4.99999999830518e-6,8.130820164973989e-17,1.6948185971503388e-15,0.0,21.190179283442312,0.0
47.4,4.999999998303169e-6,7.951773826256495e-17,1.6968288478092086e-15,0.0,21.36059434328809,0.0
47.5,4.999999998301203e-6,7.776242418007809e-17,1.6987947259629387e-15,0.0,21.531174454678066,0.0
47.6,4.999999998299281e-6,7.604178201067612e-17,1.7007171157819062e-15,0.0,21.701916599880256,0.0
47.7,4.999999998297401e-6,7.435533436275583e-17,1.7025969014364882e-15,0.0,21.87281776116267,0.0
47.8,4.999999998295562e-6,7.270260384471412e-17,1.7044349670970612e-15,0.0,22.0438749207933,0.0
47.9,4.999999998293765e-6,7.108310486197707e-17,1.7062322098414306e-15,0.0,22.215085008123495,0.0
48.0,4.999999998292008e-6,6.949617730225577e-17,1.7079897476765804e-15,0.0,22.38644397374665,0.0
48.1,4.999999998290289e-6,6.794126909018054e-17,1.7097083950435582e-15,0.0,22.557948831099747,0.0
48.2,4.9999999982886085e-6,6.641790349951809e-17,1.7113888283463653e-15,0.0,22.729597133040873,0.0
48.3,4.999999998286966e-6,6.492560380403523e-17,1.7130317239890038e-15,0.0,22.901386432428097,0.0
48.4,4.999999998285359e-6,6.346389327749841e-17,1.7146377583754743e-15,0.0,23.07331428211954,0.0
48.5,4.99999999828379e-6,6.20322951936745e-17,1.7162076079097785e-15,0.0,23.24537823497327,0.0
48.6,4.999999998282256e-6,6.063033282633016e-17,1.7177419489959181e-15,0.0,23.417575843847374,0.0
48.7,4.999999998280756e-6,5.925752944923213e-17,1.7192414580378945e-15,0.0,23.589904661599952,0.0
48.8,4.99999999827929e-6,5.791340833614718e-17,1.7207068114397085e-15,0.0,23.76236224108907,0.0
48.9,4.99999999827786e-6,5.659749276084184e-17,1.7221386856053624e-15,0.0,23.93494613517284,0.0
49.0,4.99999999827646e-6,5.530930599708289e-17,1.7235377569388574e-15,0.0,24.107653896709333,0.0
49.1,4.999999998275093e-6,5.4048371318637045e-17,1.7249047018441947e-15,0.0,24.280483078556653,0.0
49.2,4.999999998273758e-6,5.281421199927102e-17,1.726240196725376e-15,0.0,24.45343123357287,0.0
49.3,4.999999998272454e-6,5.1606351312751586e-17,1.7275449179864025e-15,0.0,24.626495914616076,0.0
49.4,4.999999998271179e-6,5.042431253284529e-17,1.7288195420312757e-15,0.0,24.799674674544363,0.0
49.5,4.999999998269934e-6,4.9267618933318906e-17,1.7300647452639971e-15,0.0,24.972965066215824,0.0
49.6,4.999999998268717e-6,4.813579378793915e-17,1.7312812040885682e-15,0.0,25.146364642488543,0.0
49.7,4.999999998267529e-6,4.702836037047272e-17,1.7324695949089905e-15,0.0,25.3198709562206,0.0
49.8,4.999999998266368e-6,4.5944841954686394e-17,1.7336305941292652e-15,0.0,25.493481560270077,0.0
49.9,4.999999998265234e-6,4.488476181434672e-17,1.7347648781533939e-15,0.0,25.667194007495088,0.0
50.0,4.999999998264126e-6,4.3847643223220503e-17,1.735873123385378e-15,0.0,25.841005850753703,0.0
50.1,4.9999999982630425e-6,4.2833009455074415e-17,1.736956006229219e-15,0.0,26.01491464290401,0.0
50.2,4.9999999982619845e-6,4.184038460234778e-17,1.738014200766869e-15,0.0,26.188917946335362,0.0
50.3,4.99999999826095e-6,4.086937049413802e-17,1.7390481739768648e-15,0.0,26.36301413597804,0.0
50.4,4.999999998259941e-6,3.9919612595084085e-17,1.7400583104412143e-15,0.0,26.537201808918258,0.0
50.5,4.999999998258954e-6,3.899073385884257e-17,1.741045066440966e-15,0.0,26.7114792459197,0.0
50.6,4.99999999825799e-6,3.808235723907002e-17,1.7420088982571683e-15,0.0,26.885844727746065,0.0
50.7,4.999999998257049e-6,3.7194105689422986e-17,1.74295026217087e-15,0.0,27.060296535161033,0.0
50.8,4.999999998256129e-6,3.6325602163558065e-17,1.7438696144631201e-15,0.0,27.234832948928297,0.0
50.9,4.999999998255231e-6,3.5476469615131675e-17,1.7447674114149668e-15,0.0,27.40945224981156,0.0
51.0,4.999999998254355e-6,3.464633099780043e-17,1.7456441093074586e-15,0.0,27.58415271857452,0.0
51.1,4.999999998253499e-6,3.383480926522086e-17,1.7465001644216437e-15,0.0,27.75893263598085,0.0
51.2,4.999999998252663e-6,3.304152737104952e-17,1.7473360330385712e-15,0.0,27.933790282794252,0.0
51.3,4.999999998251847e-6,3.226610826894301e-17,1.7481521714392898e-15,0.0,28.10872393977841,0.0
51.4,4.99999999825105e-6,3.150817491255774e-17,1.7489490359048474e-15,0.0,28.283731887697037,0.0
51.5,4.999999998250272e-6,3.076735025555033e-17,1.7497270827162931e-15,0.0,28.458812407313804,0.0
51.6,4.999999998249513e-6,3.0043257251577325e-17,1.7504867681546756e-15,0.0,28.633963779392417,0.0
51.7,4.999999998248772e-6,2.9335518854295244e-17,1.751228548501043e-15,0.0,28.80918428469656,0.0
51.8,4.999999998248047e-6,2.8643758017360697e-17,1.751952880036444e-15,0.0,28.98447220398992,0.0
51.9,4.999999998247339e-6,2.796759769443013e-17,1.7526602190419276e-15,0.0,29.159825818036207,0.0
52.0,4.999999998246649e-6,2.7306660590146844e-17,1.7533510221341269e-15,0.0,29.335243406571653,0.0
52.1,4.999999998245973e-6,2.6660548923796905e-17,1.7540257731595812e-15,0.0,29.510723187177895,0.0
52.2,4.999999998245315e-6,2.6028958752766548e-17,1.7546848282127974e-15,0.0,29.686263841111295,0.0
52.3,4.999999998244672e-6,2.5411636601022556e-17,1.7553284751025805e-15,0.0,29.861864274099872,0.0
52.4,4.999999998244043e-6,2.4808328992531592e-17,1.7559570016377336e-15,0.0,30.037523391871666,0.0
52.5,4.9999999982434286e-6,2.421878245126047e-17,1.7565706956270621e-15,0.0,30.213240100154714,0.0
52.6,4.99999999824283e-6,2.3642743501175915e-17,1.7571698448793697e-15,0.0,30.38901330467703,0.0
52.7,4.999999998242245e-6,2.3079958666244704e-17,1.7577547372034608e-15,0.0,30.56484191116665,0.0
52.8,4.999999998241674e-6,2.2530174470433615e-17,1.7583256604081394e-15,0.0,30.740724825351577,0.0
52.9,4.999999998241117e-6,2.1993137437709324e-17,1.7588829023022104e-15,0.0,30.916660952959884,0.0
53.0,4.999999998240573e-6,2.1468594092038626e-17,1.7594267506944773e-15,0.0,31.092649199719578,0.0
53.1,4.999999998240042e-6,2.095629095738827e-17,1.7599574933937449e-15,0.0,31.268688471358683,0.0
53.2,4.999999998239524e-6,2.0455974557725008e-17,1.7604754182088172e-15,0.0,31.444777673605238,0.0
53.3,4.999999998239019e-6,1.996739141701563e-17,1.7609808129484987e-15,0.0,31.620915712187255,0.0
53.4,4.999999998238526e-6,1.9490288059226815e-17,1.7614739654215936e-15,0.0,31.797101492832788,0.0
53.5,4.999999998238045e-6,1.902441100832536e-17,1.7619551634369063e-15,0.0,31.973333921269855,0.0
53.6,4.9999999982375756e-6,1.8569506788278002e-17,1.7624246948032406e-15,0.0,32.14961190322648,0.0
53.7,4.999999998237117e-6,1.81253219230515e-17,1.7628828473294012e-15,0.0,32.3259343444307,0.0
53.8,4.999999998236669e-6,1.7691602936612643e-17,1.7633299088241922e-15,0.0,32.50230015061052,0.0
53.9,4.999999998236233e-6,1.7268096352928114e-17,1.7637661670964181e-15,0.0,32.67870822749401,0.0
54.0,4.999999998235808e-6,1.68545486959647e-17,1.7641919099548827e-15,0.0,32.85515748080917,0.0
54.1,4.999999998235392e-6,1.645070648968915e-17,1.7646074252083906e-15,0.0,33.031646816284045,0.0
54.2,4.999999998234987e-6,1.6056316258068223e-17,1.765013000665746e-15,0.0,33.20817513964664,0.0
54.3,4.999999998234591e-6,1.5671124525068688e-17,1.7654089241357534e-15,0.0,33.384741356625,0.0
54.4,4.999999998234204e-6,1.5294877814657252e-17,1.7657954834272169e-15,0.0,33.56134437294717,0.0
54.5,4.9999999982338274e-6,1.4927322650800692e-17,1.7661729663489404e-15,0.0,33.737983094341146,0.0
54.6,4.999999998233458e-6,1.4568242504576433e-17,1.7665416102714526e-15,0.0,33.914656601160395,0.0
54.7,4.999999998233098e-6,1.421759608003161e-17,1.7669014158189791e-15,0.0,34.09136479906153,0.0
54.8,4.999999998232747e-6,1.3875216265934847e-17,1.7672525588972235e-15,0.0,34.268106994809855,0.0
54.9,4.9999999982324044e-6,1.3540915722416008e-17,1.767595243851999e-15,0.0,34.44488239830375,0.0
55.0,4.999999998232071e-6,1.321451101416015e-17,1.7679296704652816e-15,0.0,34.62169023687289,0.0
55.1,4.999999998231744e-6,1.2895822802583352e-17,1.7682560337034333e-15,0.0,34.798529756059025,0.0
55.2,4.999999998231426e-6,1.2661745257044977e-17,1.7685742292556668e-15,0.0,34.97540779026507,0.0
55.3,4.999999998231102e-6,1.3628244622382302e-17,1.768898573173576e-15,0.0,35.1522487633666,0.0
55.4,4.999999998230723e-6,1.6956145133809816e-17,1.7692762345783088e-15,0.0,35.32870053184172,0.0
55.5,4.999999998230234e-6,2.2269835014469334e-17,1.7697647276064683e-15,0.0,35.50435977552266,0.0
55.6,4.999999998229593e-6,2.919973062636282e-17,1.7704059507948476e-15,0.0,35.67895234196908,0.0
55.7,4.999999998228764e-6,3.744197022069176e-17,1.7712349638410932e-15,0.0,35.85225988763275,0.0
55.8,4.9999999982277136e-6,4.670707891283015e-17,1.772285046045615e-15,0.0,36.02407925746545,0.0
55.9,4.999999998226421e-6,5.679454417655593e-17,1.7735775387861596e-15,0.0,36.19430786234896,0.0
56.0,4.999999998224868e-6,6.752697600024587e-17,1.7751299183681311e-15,0.0,36.362874706476674,0.0
56.1,4.9999999982230405e-6,7.873533897957536e-17,1.776958308317321e-15,0.0,36.52972064196329,0.0
56.2,4.999999998220926e-6,9.02969532583776e-17,1.779071322651628e-15,0.0,36.69484199034427,0.0
56.3,4.999999998218522e-6,1.0210296080714963e-16,1.7814752659589176e-15,0.0,36.85825014672891,0.0
56.4,4.99999999821582e-6,1.1404470330342485e-16,1.7841764093215583e-15,0.0,37.01995681530849,0.0
56.5,4.999999998212819e-6,1.2603105892952574e-16,1.7871781132642046e-15,0.0,37.17999280884745,0.0
56.6,4.9999999982095184e-6,1.3799951691800575e-16,1.79047902164697e-15,0.0,37.338411994228196,0.0
56.7,4.99999999820592e-6,1.4988992256371232e-16,1.7940773961875696e-15,0.0,37.495268544138575,0.0
56.8,4.9999999982020264e-6,1.6164214520617916e-16,1.797971492787855e-15,0.0,37.65061670798044,0.0
56.9,4.9999999981978396e-6,1.7320429465779554e-16,1.8021581845463604e-15,0.0,37.80451711340766,0.0
57.0,4.999999998193366e-6,1.8454466173080987e-16,1.8066312757567035e-15,0.0,37.95703564416277,0.0
57.1,4.999999998188614e-6,1.9563456536694509e-16,1.811384166671046e-15,0.0,38.108237131766906,0.0
57.2,4.999999998183588e-6,2.0644532450792423e-16,1.816410257541552e-15,0.0,38.25818640774126,0.0
57.3,4.999999998178296e-6,2.1694825235885893e-16,1.821702948221765e-15,0.0,38.40694832185187,0.0
57.4,4.9999999981727445e-6,2.2711694142656604e-16,1.827255021626974e-15,0.0,38.55459200821278,0.0
57.5,4.9999999981669415e-6,2.369402156315776e-16,1.8330575532715623e-15,0.0,38.701179301766786,0.0
57.6,4.999999998160898e-6,2.4641171122073305e-16,1.8391013384955472e-15,0.0,38.846765874383706,0.0
57.7,4.999999998154621e-6,2.555250644408718e-16,1.8453771726389458e-15,0.0,38.99140739793337,0.0
57.8,4.999999998148123e-6,2.6427391153883283e-16,1.8518758510417752e-15,0.0,39.13515954428562,0.0
57.9,4.999999998141411e-6,2.726518887614568e-16,1.858588169044053e-15,0.0,39.278077985310304,0.0
58.0,4.999999998134494e-6,2.806526323555825e-16,1.865504921985796e-15,0.0,39.42021839287724,0.0
58.1,4.9999999981273825e-6,2.882697785680494e-16,1.872616905207021e-15,0.0,39.561636438856254,0.0
58.2,4.999999998120085e-6,2.95499045024555e-16,1.8799147382073062e-15,0.0,39.70238606608783,0.0
58.3,4.99999999811261e-6,3.023466556582029e-16,1.8873884801578045e-15,0.0,39.842509823431186,0.0
58.4,4.999999998104971e-6,3.088170293345902e-16,1.8950287511237097e-15,0.0,39.98204843207548,0.0
58.5,4.999999998097173e-6,3.1491401173742354e-16,1.902826238400514e-15,0.0,40.12104293614643,0.0
58.6,4.999999998089227e-6,3.206414485504099e-16,1.9107716292837105e-15,0.0,40.25953437976978,0.0
58.7,4.999999998081144e-6,3.260031854572564e-16,1.918855611068794e-15,0.0,40.39756380707128,0.0
58.8,4.999999998072931e-6,3.310032217453414e-16,1.9270686918702967e-15,0.0,40.5351729129022,0.0
58.9,4.999999998064598e-6,3.3564764384625708e-16,1.9354015098637562e-15,0.0,40.67239898992146,0.0
59.0,4.999999998056154e-6,3.399440331192303e-16,1.9438458806383472e-15,0.0,40.80927057867418,0.0
59.1,4.999999998047606e-6,3.4390000284507303e-16,1.9523936913149766e-15,0.0,40.94581579326414,0.0
59.2,4.999999998038963e-6,3.4752316630459745e-16,1.961036829014551e-15,0.0,41.08206274779516,0.0
59.3,4.999999998030234e-6,3.5082113677861534e-16,1.9697671808579767e-15,0.0,41.21803955637105,0.0
59.4,4.999999998021424e-6,3.538015275479392e-16,1.9785766339661624e-15,0.0,41.35377433309564,0.0
59.5,4.9999999980125435e-6,3.5647195189338085e-16,1.987457075460014e-15,0.0,41.48929519207273,0.0
59.6,4.9999999980036005e-6,3.5884002309575227e-16,1.9964003924604384e-15,0.0,41.62463024740613,0.0
59.7,4.999999997994603e-6,3.609133566667974e-16,2.0053984720015705e-15,0.0,41.759807609066826,0.0
59.8,4.999999997985557e-6,3.627006809549007e-16,2.0144435270287706e-15,0.0,41.89485155696941,0.0
59.9,4.999999997976471e-6,3.6421107377755487e-16,2.0235290942961713e-15,0.0,42.02977931725458,0.0
60.0,4.999999997967352e-6,3.6545293044273277e-16,2.0326490391362223e-15,0.0,42.16460793364036,0.0
60.1,4.999999997958204e-6,3.6643464625840716e-16,2.0417972268813748e-15,0.0,42.299354449844785,0.0
60.2,4.999999997949034e-6,3.6716461653255074e-16,2.0509675228640794e-15,0.0,42.43403590958588,0.0
60.3,4.999999997939847e-6,3.6765123657313625e-16,2.0601537924167845e-15,0.0,42.56866935658167,0.0
60.4,4.999999997930651e-6,3.6790290168813664e-16,2.0693499008719437e-15,0.0,42.703271834550215,0.0
60.5,4.999999997921451e-6,3.679280071855246e-16,2.0785497135620062e-15,0.0,42.83786038720952,0.0
60.6,4.999999997912253e-6,3.677349483732729e-16,2.0877470958194227e-15,0.0,42.97245205827761,0.0
60.7,4.999999997903065e-6,3.673323190971465e-16,2.0969357697396665e-15,0.0,43.10706413349604,0.0
60.8,4.999999997893891e-6,3.6672958345127383e-16,2.106109339679616e-15,0.0,43.24171255561861,0.0
60.9,4.999999997884737e-6,3.6593422291220555e-16,2.11526372605558e-15,0.0,43.37640667684112,0.0
61.0,4.999999997875606e-6,3.649533347457437e-16,2.1243952029181515e-15,0.0,43.51115502077034,0.0
61.1,4.9999999978665014e-6,3.637940162176898e-16,2.133500044317926e-15,0.0,43.645966111012974,0.0
61.2,4.999999997857426e-6,3.6246336459384585e-16,2.1425745243054967e-15,0.0,43.78084847117581,0.0
61.3,4.999999997848386e-6,3.6096847714001344e-16,2.1516149169314586e-15,0.0,43.915810624865564,0.0
61.4,4.999999997839384e-6,3.5931645112199434e-16,2.1606174962464066e-15,0.0,44.05086109568901,0.0
61.5,4.999999997830422e-6,3.575143838055903e-16,2.169578536300935e-15,0.0,44.186008407252885,0.0
61.6,4.999999997821506e-6,3.555693724566032e-16,2.1784943111456387e-15,0.0,44.32126108316395,0.0
61.7,4.9999999978126395e-6,3.5348851434083465e-16,2.1873610948311107e-15,0.0,44.456627647028924,0.0
61.8,4.999999997803826e-6,3.5127890672408663e-16,2.196175161407946e-15,0.0,44.59211662245459,0.0
61.9,4.999999997795069e-6,3.489476468721606e-16,2.20493278492674e-15,0.0,44.72773653304768,0.0
62.0,4.999999997786371e-6,3.465018320508585e-16,2.213630239438087e-15,0.0,44.863495902414954,0.0
62.1,4.9999999977777375e-6,3.4394855952598207e-16,2.2222637989925805e-15,0.0,44.99940325416315,0.0
62.2,4.9999999977691714e-6,3.4129482489781583e-16,2.230829907259078e-15,0.0,45.13546655816923,0.0
62.3,4.999999997760674e-6,3.385461630051773e-16,2.2393269527541025e-15,0.0,45.27168791334708,0.0
62.4,4.999999997752248e-6,3.357074807824645e-16,2.2477534848896763e-15,0.0,45.40806975454562,0.0
62.5,4.9999999977438934e-6,3.3278375768847905e-16,2.256107850840531e-15,0.0,45.544615255731316,0.0
62.6,4.999999997735613e-6,3.2977997318202223e-16,2.2643883977813993e-15,0.0,45.68132759087064,0.0
62.7,4.999999997727408e-6,3.267011067218956e-16,2.2725934728870127e-15,0.0,45.81820993393008,0.0
62.8,4.9999999977192795e-6,3.2355213776690074e-16,2.280721423332103e-15,0.0,45.9552654588761,0.0
62.9,4.99999999771123e-6,3.203380457758386e-16,2.2887705962914038e-15,0.0,46.0924973396752,0.0
63.0,4.999999997703261e-6,3.1706381020751077e-16,2.2967393389396463e-15,0.0,46.229908750293845,0.0
63.1,4.9999999976953745e-6,3.137344105207188e-16,2.3046259984515635e-15,0.0,46.36750286469851,0.0
63.2,4.999999997687572e-6,3.10354826174264e-16,2.3124289220018874e-15,0.0,46.50528285685568,0.0
63.3,4.999999997679854e-6,3.0693003662694805e-16,2.320146456765349e-15,0.0,46.643251900731826,0.0
63.4,4.9999999976722234e-6,3.0346503251198066e-16,2.3277769458981117e-15,0.0,46.78141317481561,0.0
63.5,4.9999999976646814e-6,2.9996514737188515e-16,2.335318758081157e-15,0.0,46.91976952830188,0.0
63.6,4.999999997657229e-6,2.964340288315352e-16,2.3427713296831936e-15,0.0,47.05832167716355,0.0
63.7,4.999999997649867e-6,2.928745708533503e-16,2.350134455956315e-15,0.0,47.19706975611302,0.0
63.8,4.999999997642593e-6,2.892896673997507e-16,2.357407932152614e-15,0.0,47.33601389986264,0.0
63.9,4.999999997635409e-6,2.8568221243315546e-16,2.364591553524185e-15,0.0,47.47515424312483,0.0
64.0,4.999999997628316e-6,2.8205509991598457e-16,2.371685115323121e-15,0.0,47.614490920611914,0.0
64.1,4.9999999976213125e-6,2.784112238106581e-16,2.3786884128015163e-15,0.0,47.754024067036276,0.0
64.2,4.9999999976144e-6,2.7475347807959484e-16,2.385601241211464e-15,0.0,47.893753817110316,0.0
64.3,4.999999997607577e-6,2.710847566852157e-16,2.3924233958050575e-15,0.0,48.03368030554636,0.0
64.4,4.9999999976008465e-6,2.6740795358993935e-16,2.3991546718343906e-15,0.0,48.17380366705684,0.0
64.5,4.999999997594206e-6,2.6372596275618646e-16,2.405794864551556e-15,0.0,48.31412403635406,0.0
64.6,4.9999999975876565e-6,2.600416781463763e-16,2.4123437692086484e-15,0.0,48.45464154815043,0.0
64.7,4.9999999975811996e-6,2.5635799372292807e-16,2.418801181057761e-15,0.0,48.595356337158336,0.0
64.8,4.999999997574833e-6,2.5267780344826257e-16,2.4251668953509868e-15,0.0,48.736268538090115,0.0
64.9,4.999999997568559e-6,2.490040012847984e-16,2.4314407073404203e-15,0.0,48.877378285658175,0.0
65.0,4.9999999975623785e-6,2.453394811949564e-16,2.4376224122781537e-15,0.0,49.01868571457484,0.0
65.1,4.999999997556289e-6,2.416871371411558e-16,2.4437118054162812e-15,0.0,49.16019095955253,0.0
65.2,4.999999997550291e-6,2.380497310669664e-16,2.449708771381234e-15,0.0,49.301893993028095,0.0
65.3,4.999999997544386e-6,2.344282436549713e-16,2.4556143175059363e-15,0.0,49.44379273070161,0.0
65.4,4.999999997538572e-6,2.3082369598200906e-16,2.4614292586400835e-15,0.0,49.58588540151383,0.0
65.5,4.999999997532847e-6,2.2723738643370174e-16,2.467154204308892e-15,0.0,49.72817060334831,0.0
65.6,4.9999999975272105e-6,2.2367061339566984e-16,2.4727897640375796e-15,0.0,49.8706469340887,0.0
65.7,4.999999997521664e-6,2.2012467525353401e-16,2.478336547351365e-15,0.0,50.01331299161863,0.0
65.8,4.999999997516205e-6,2.1660087039291626e-16,2.483795163775463e-15,0.0,50.15616737382165,0.0
65.9,4.999999997510835e-6,2.1310049719943666e-16,2.489166222835093e-15,0.0,50.29920867858144,0.0
66.0,4.99999999750555e-6,2.0962485405871725e-16,2.4944503340554713e-15,0.0,50.44243550378153,0.0
66.1,4.999999997500353e-6,2.0617523935637864e-16,2.499648106961815e-15,0.0,50.585846447305585,0.0
66.2,4.99999999749524e-6,2.0275295147804135e-16,2.5047601510793424e-15,0.0,50.729440107037206,0.0
66.3,4.999999997490214e-6,1.9935928880932742e-16,2.5097870759332696e-15,0.0,50.87321508085998,0.0
66.4,4.9999999974852705e-6,1.9599554973585697e-16,2.514729491048815e-15,0.0,51.017169966657555,0.0
66.5,4.999999997480413e-6,1.92663032643252e-16,2.5195880059511942e-15,0.0,51.1613033623135,0.0
66.6,4.999999997475637e-6,1.8936312758001e-16,2.524363253774277e-15,0.0,51.305613812049856,0.0
66.7,4.999999997470944e-6,1.8609716167422987e-16,2.529056087461931e-15,0.0,51.45009943177358,0.0
66.8,4.9999999974663334e-6,1.828654650180301e-16,2.5336674374657943e-15,0.0,51.59475826221887,0.0
66.9,4.999999997461803e-6,1.7966826954867679e-16,2.5381982289890633e-15,0.0,51.7395883621016,0.0
67.0,4.999999997457352e-6,1.765058072034378e-16,2.542649387234934e-15,0.0,51.884587790137594,0.0
67.1,4.999999997452978e-6,1.733783099195796e-16,2.5470218374066038e-15,0.0,52.029754605042704,0.0
67.2,4.999999997448684e-6,1.7028600963436877e-16,2.5513165047072695e-15,0.0,52.17508686553285,0.0
67.3,4.9999999974444664e-6,1.6722913828507316e-16,2.5555343143401257e-15,0.0,52.320582630323784,0.0
67.4,4.999999997440324e-6,1.6420792780895884e-16,2.5596761915083708e-15,0.0,52.46623995813145,0.0
67.5,4.999999997436257e-6,1.612226101432937e-16,2.563743061415201e-15,0.0,52.61205690767165,0.0
67.6,4.999999997432265e-6,1.5827341722534425e-16,2.5677358492638127e-15,0.0,52.758031537660244,0.0
67.7,4.999999997428345e-6,1.5536058099237705e-16,2.5716554802574022e-15,0.0,52.904161906813115,0.0
67.8,4.999999997424498e-6,1.5248433338165986e-16,2.575502879599166e-15,0.0,53.05044607384607,0.0
67.9,4.9999999974207216e-6,1.496449063304589e-16,2.5792789724923017e-15,0.0,53.196882097475005,0.0
68.0,4.999999997417016e-6,1.468425317760419e-16,2.5829846841400043e-15,0.0,53.34346803641575,0.0
68.1,4.999999997413379e-6,1.4407744165567545e-16,2.5866209397454713e-15,0.0,53.49020194938415,0.0
68.2,4.999999997409812e-6,1.4134986790662611e-16,2.5901886645118996e-15,0.0,53.6370818950961,0.0
68.3,4.999999997406312e-6,1.3866004246616167e-16,2.5936887836424847e-15,0.0,53.78410593226741,0.0
68.4,4.999999997402877e-6,1.3600819727154832e-16,2.597122222340424e-15,0.0,53.93127211961397,0.0
68.5,4.99999999739951e-6,1.3339456426005377e-16,2.6004899058089135e-15,0.0,54.07857851585159,0.0
68.6,4.999999997396208e-6,1.3081937536894461e-16,2.6037927592511497e-15,0.0,54.226023179696156,0.0
68.7,4.999999997392968e-6,1.2828286253548746e-16,2.60703170787033e-15,0.0,54.373604169863526,0.0
68.8,4.999999997389792e-6,1.2578525769695006e-16,2.6102076768696503e-15,0.0,54.52131954506953,0.0
68.9,4.9999999973866785e-6,1.233267927905986e-16,2.6133215914523073e-15,0.0,54.66916736403005,0.0
69.0,4.999999997383625e-6,1.2090706029834708e-16,2.6163744380729003e-15,0.0,54.81714555988361,0.0
69.1,4.999999997380633e-6,1.1852492324704536e-16,2.6193672596923753e-15,0.0,54.96525195553422,0.0
69.2,4.999999997377699e-6,1.1617892079615237e-16,2.622300860212003e-15,0.0,55.11348503999516,0.0
69.3,4.999999997374824e-6,1.1387936223574753e-16,2.6251746420336814e-15,0.0,55.261848616115,0.0
69.4,4.999999997372006e-6,1.1175607048846497e-16,2.62799410486317e-15,0.0,55.41032793051157,0.0
69.5,4.999999997369233e-6,1.0996674442764689e-16,2.6307667383514848e-15,0.0,55.55890187403778,0.0
69.6,4.9999999973665e-6,1.0866902837857682e-16,2.6335000568430357e-15,0.0,55.707549273192846,0.0
69.7,4.999999997363793e-6,1.0799188032095548e-16,2.636206786730724e-15,0.0,55.85623514616128,0.0
69.8,4.999999997361095e-6,1.0799488311543314e-16,2.638905184811388e-15,0.0,56.00490934894408,0.0
69.9,4.999999997358387e-6,1.0872850515665797e-16,2.6416127760946725e-15,0.0,56.15352324386048,0.0
70.0,4.999999997355652e-6,1.1021790390315281e-16,2.6443482907814523e-15,0.0,56.30202471121825,0.0
70.1,4.99999999735287e-6,1.124475707802879e-16,2.6471299522266203e-15,0.0,56.45036483528003,0.0
70.2,4.999999997350024e-6,1.153994024748933e-16,2.649975863591714e-15,0.0,56.598495221117844,0.0
70.3,4.999999997347095e-6,1.1905529567379774e-16,2.6529041280382684e-15,0.0,56.74636747380367,0.0
70.4,4.999999997344067e-6,1.2339713580204451e-16,2.6559328495411737e-15,0.0,56.89393319575208,0.0
70.5,4.999999997340919e-6,1.283919415406775e-16,2.6590799465646013e-15,0.0,57.04114495104584,0.0
70.6,4.9999999973376395e-6,1.3398942116800044e-16,2.662359887154473e-15,0.0,57.187967904643834,0.0
70.7,4.999999997334214e-6,1.4014359991419734e-16,2.6657857322089938e-15,0.0,57.334372128396986,0.0
70.8,4.999999997330629e-6,1.4680850300944961e-16,2.6693705426263654e-15,0.0,57.48032769415613,0.0
70.9,4.999999997326872e-6,1.539381556839423e-16,2.6731273793047925e-15,0.0,57.62580467377219,0.0
71.0,4.99999999732293e-6,1.6148591372073647e-16,2.677069347366498e-15,0.0,57.770773146051546,0.0
71.1,4.999999997318792e-6,1.694017971083253e-16,2.6812073762006756e-15,0.0,57.915211321009714,0.0
71.2,4.999999997314452e-6,1.7764221334489868e-16,2.685547758746399e-15,0.0,58.059111583292065,0.0
71.3,4.999999997309903e-6,1.861648972645808e-16,2.6900963286987968e-15,0.0,58.20246755927357,0.0
71.4,4.999999997305141e-6,1.949275837015006e-16,2.694858919752998e-15,0.0,58.345272875329265,0.0
71.5,4.999999997300159e-6,2.0388800748978217e-16,2.6998413656041316e-15,0.0,58.4875211578341,0.0
71.6,4.999999997294951e-6,2.130039034635533e-16,2.705049499947326e-15,0.0,58.6292060331631,0.0
71.7,4.999999997289512e-6,2.222330164404057e-16,2.7104890671937916e-15,0.0,58.77032148539505,0.0
71.8,4.999999997283838e-6,2.315371773682748e-16,2.716162763144509e-15,0.0,58.9108711265533,0.0
71.9,4.9999999972779304e-6,2.4088687287936333e-16,2.7220701436355606e-15,0.0,59.05086541462187,0.0
72.0,4.99999999727179e-6,2.5025363387342257e-16,2.7282107028167e-15,0.0,59.190314338472966,0.0
72.1,4.999999997265416e-6,2.5960899125020745e-16,2.734583934837686e-15,0.0,59.329227886978934,0.0
72.2,4.999999997258812e-6,2.6892447590947313e-16,2.7411893338482745e-15,0.0,59.46761604901208,0.0
72.3,4.999999997251975e-6,2.7817161875097074e-16,2.74802639399822e-15,0.0,59.605488813444666,0.0
72.4,4.9999999972449055e-6,2.873219142881108e-16,2.7550946043940968e-15,0.0,59.74285622849896,0.0
72.5,4.999999997237608e-6,2.96348856968058e-16,2.7623922649743087e-15,0.0,59.87973210957387,0.0
72.6,4.999999997230086e-6,3.052359433501579e-16,2.7699149625526336e-15,0.0,60.01613360895416,0.0
72.7,4.999999997222343e-6,3.1396894190013463e-16,2.777657907485256e-15,0.0,60.15207748730514,0.0
72.8,4.999999997214385e-6,3.2253362108370854e-16,2.7856163101283563e-15,0.0,60.28758050529205,0.0
72.9,4.9999999972062155e-6,3.309157493666048e-16,2.7937853808381198e-15,0.0,60.42265942358021,0.0
73.0,4.999999997197841e-6,3.3910109521454387e-16,2.8021603299707274e-15,0.0,60.557331002834864,0.0
73.1,4.9999999971892656e-6,3.470754270932498e-16,2.8107363678823627e-15,0.0,60.691612003721325,0.0
73.2,4.999999997180493e-6,3.5482451346844646e-16,2.8195087049292106e-15,0.0,60.8255191869049,0.0
73.3,4.9999999971715295e-6,3.623341228058546e-16,2.8284725514674512e-15,0.0,60.959069313050826,0.0
73.4,4.999999997162379e-6,3.69592350870802e-16,2.837622378731093e-15,0.0,61.092280255655744,0.0
73.5,4.99999999715305e-6,3.765950871197671e-16,2.8469509601253114e-15,0.0,61.22517052368828,0.0
73.6,4.9999999971435495e-6,3.8333869616356685e-16,2.8564515086523702e-15,0.0,61.35775650515846,0.0
73.7,4.999999997133884e-6,3.8981950510516993e-16,2.866117254886588e-15,0.0,61.49005454763396,0.0
73.8,4.99999999712406e-6,3.960338410475423e-16,2.8759414294022853e-15,0.0,61.62208099868242,0.0
73.9,4.999999997114084e-6,4.019780310936534e-16,2.885917262773784e-15,0.0,61.75385220587155,0.0
74.0,4.999999997103963e-6,4.0764840234646954e-16,2.8960379855754014e-15,0.0,61.88538451676897,0.0
74.1,4.999999997093704e-6,4.1304128190895925e-16,2.9062968283814602e-15,0.0,62.01669427894237,0.0
74.2,4.999999997083314e-6,4.1815299688409103e-16,2.916687021766282e-15,0.0,62.147797839959445,0.0
74.3,4.9999999970728e-6,4.22979759068375e-16,2.9272015524379676e-15,0.0,62.278712260794194,0.0
74.4,4.999999997062168e-6,4.275198214747155e-16,2.9378322514213446e-15,0.0,62.409456523826776,0.0
74.5,4.999999997051429e-6,4.317760895314951e-16,2.948572271715481e-15,0.0,62.540043472717116,0.0
74.6,4.999999997040587e-6,4.357518756007136e-16,2.959415017984979e-15,0.0,62.67048505250556,0.0
74.7,4.9999999970296464e-6,4.3945049204437074e-16,2.9703538948944432e-15,0.0,62.800793208232456,0.0
74.8,4.999999997018619e-6,4.428752512244646e-16,2.981382307108472e-15,0.0,62.93097988493812,0.0
74.9,4.999999997007507e-6,4.460294655029953e-16,2.992493659291671e-15,0.0,63.06105702766291,0.0
75.0,4.999999996996319e-6,4.489164472419612e-16,3.0036813561086376e-15,0.0,63.19103658144713,0.0
75.1,4.999999996985062e-6,4.515395088033618e-16,3.0149388022239766e-15,0.0,63.32093049133114,0.0
75.2,4.9999999969737414e-6,4.539019625491966e-16,3.0262594023022907e-15,0.0,63.45075070235528,0.0
75.3,4.999999996962365e-6,4.560071208414641e-16,3.037636561008179e-15,0.0,63.58050915955986,0.0
75.4,4.999999996950938e-6,4.578582960421644e-16,3.0490636830062464e-15,0.0,63.71021780798525,0.0
75.5,4.999999996939466e-6,4.594588005132955e-16,3.060534172961091e-15,0.0,63.83988859267174,0.0
75.6,4.99999999692796e-6,4.608119466168572e-16,3.0720414355373167e-15,0.0,63.96953345865969,0.0
75.7,4.999999996916422e-6,4.619210467148488e-16,3.0835788753995274e-15,0.0,64.09916435098945,0.0
75.8,4.999999996904861e-6,4.627894131692692e-16,3.0951398972123214e-15,0.0,64.22879321470133,0.0
75.9,4.999999996893283e-6,4.634211023579286e-16,3.1067180648765043e-15,0.0,64.35843105774872,0.0
76.0,4.999999996881693e-6,4.638242407459296e-16,3.1183082185468988e-15,0.0,64.48808312510081,0.0
76.1,4.999999996870096e-6,4.640050108261349e-16,3.129905369910902e-15,0.0,64.61775618676496,0.0
76.2,4.999999996858497e-6,4.639691260855947e-16,3.1415044671301606e-15,0.0,64.74745754554763,0.0
76.3,4.999999996846901e-6,4.637223000113592e-16,3.153100458366314e-15,0.0,64.87719450425526,0.0
76.4,4.999999996835313e-6,4.632702460904785e-16,3.16468829178101e-15,0.0,65.00697436569432,0.0
76.5,4.999999996823738e-6,4.626186778100028e-16,3.17626291553589e-15,0.0,65.13680443267127,0.0
76.6,4.999999996812182e-6,4.617733086569821e-16,3.1878192777925995e-15,0.0,65.26669200799256,0.0
76.7,4.999999996800649e-6,4.607398521184667e-16,3.199352326712784e-15,0.0,65.39664439446469,0.0
76.8,4.999999996789144e-6,4.59524021681507e-16,3.2108570104580844e-15,0.0,65.52666889489409,0.0
76.9,4.999999996777673e-6,4.581315680381232e-16,3.2223282424337566e-15,0.0,65.65677284014376,0.0
77.0,4.99999999676624e-6,4.565687587748199e-16,3.233760905207535e-15,0.0,65.78696306692864,0.0
77.1,4.99999999675485e-6,4.548413993343002e-16,3.2451513354736085e-15,0.0,65.91724406420342,0.0
77.2,4.999999996743505e-6,4.529550820519111e-16,3.2564962002645696e-15,0.0,66.04761990355101,0.0
77.3,4.999999996732208e-6,4.5091539926300155e-16,3.2677921666130042e-15,0.0,66.17809465655428,0.0
77.4,4.999999996720965e-6,4.487279433029184e-16,3.2790359015515045e-15,0.0,66.30867239479616,0.0
77.5,4.999999996709777e-6,4.463983065070105e-16,3.2902240721126576e-15,0.0,66.43935718985954,0.0
77.6,4.999999996698648e-6,4.4393208121062516e-16,3.301353345329054e-15,0.0,66.57015311332731,0.0
77.7,4.999999996687581e-6,4.4133485974910987e-16,3.312420388233285e-15,0.0,66.70106423678241,0.0
77.8,4.999999996676579e-6,4.386122344578133e-16,3.323421867857937e-15,0.0,66.83209463180772,0.0
77.9,4.999999996665647e-6,4.357697976720826e-16,3.3343544512356025e-15,0.0,66.96324836998618,0.0
78.0,4.999999996654786e-6,4.328131417272662e-16,3.345214805398868e-15,0.0,67.09452952290061,0.0
78.1,4.999999996644002e-6,4.2974785895871186e-16,3.355999597380324e-15,0.0,67.22594216213399,0.0
78.2,4.999999996633296e-6,4.265795417017667e-16,3.366705494212562e-15,0.0,67.3574903592692,0.0
78.3,4.999999996622672e-6,4.233135507326247e-16,3.377329163000855e-15,0.0,67.48917805650198,0.0
78.4,4.999999996612134e-6,4.1995411600362957e-16,3.3878680476259222e-15,0.0,67.62100762346077,0.0
78.5,4.9999999966016805e-6,4.165059897818607e-16,3.398320647135821e-15,0.0,67.75298044299707,0.0
78.6,4.999999996591315e-6,4.1297403361726276e-16,3.4086855187943813e-15,0.0,67.88509788845079,0.0
78.7,4.99999999658104e-6,4.0936310905978044e-16,3.4189612198654326e-15,0.0,68.01736133316176,0.0
78.8,4.999999996570855e-6,4.0567807765935993e-16,3.4291463076128e-15,0.0,68.14977215046981,0.0
78.9,4.999999996560762e-6,4.0192380096594533e-16,3.439239339300315e-15,0.0,68.28233171371487,0.0
79.0,4.999999996550762e-6,3.9810514052948286e-16,3.4492388721918025e-15,0.0,68.41504139623675,0.0
79.1,4.999999996540857e-6,3.9422695789991713e-16,3.4591434635510923e-15,0.0,68.54790257137527,0.0
79.2,4.99999999653105e-6,3.902941146271928e-16,3.4689516706420135e-15,0.0,68.68091661247038,0.0
79.3,4.999999996521339e-6,3.86311472261256e-16,3.478662050728393e-15,0.0,68.81408489286186,0.0
79.4,4.999999996511727e-6,3.8228389235205097e-16,3.48827316107406e-15,0.0,68.9474087858896,0.0
79.5,4.999999996502218e-6,3.7821623644952387e-16,3.497783558942841e-15,0.0,69.08088966489343,0.0
79.6,4.999999996492809e-6,3.7411336610361933e-16,3.507191801598566e-15,0.0,69.21452890321324,0.0
79.7,4.999999996483504e-6,3.699801428642819e-16,3.516496446305063e-15,0.0,69.34832787418887,0.0
79.8,4.9999999964743045e-6,3.658214282814579e-16,3.5256960503261593e-15,0.0,69.48228795116016,0.0
79.9,4.9999999964652125e-6,3.616534735744158e-16,3.5347879247823252e-15,0.0,69.61641243069874,0.0
80.0,4.999999996456232e-6,3.57551273815743e-16,3.5437684217986126e-15,0.0,69.75070625813711,0.0
80.1,4.999999996447356e-6,3.535659587838674e-16,3.5526440340093766e-15,0.0,69.88515896077136,0.0
80.2,4.999999996438579e-6,3.497431089347075e-16,3.561422287808803e-15,0.0,70.0197584836086,0.0
80.3,4.9999999964298895e-6,3.4612830472418324e-16,3.570110709591073e-15,0.0,70.15449277165591,0.0
80.4,4.9999999964212845e-6,3.427671266082125e-16,3.5787168257503744e-15,0.0,70.28934976992043,0.0
80.5,4.999999996412753e-6,3.3970515504271513e-16,3.587248162680888e-15,0.0,70.42431742340925,0.0
80.6,4.999999996404289e-6,3.369879704836095e-16,3.595712246776801e-15,0.0,70.55938367712946,0.0
80.7,4.999999996395884e-6,3.346611533868143e-16,3.604116604432297e-15,0.0,70.6945364760882,0.0
80.8,4.999999996387532e-6,3.327702842082491e-16,3.612468762041559e-15,0.0,70.82976376529255,0.0
80.9,4.999999996379224e-6,3.313609434038322e-16,3.620776245998774e-15,0.0,70.96505348974962,0.0
81.0,4.999999996370952e-6,3.3047572339831445e-16,3.629048918902116e-15,0.0,71.100389782398,0.0
81.1,4.999999996362694e-6,3.301256687196419e-16,3.637305669868645e-15,0.0,71.23574300823687,0.0
81.2,4.999999996354441e-6,3.303038284067925e-16,3.645560000585096e-15,0.0,71.37109351868176,0.0
81.3,4.9999999963461756e-6,3.3100312224103475e-16,3.653824623775859e-15,0.0,71.50642300721391,0.0
81.4,4.999999996337888e-6,3.322164700036371e-16,3.662112252165327e-15,0.0,71.64171316731463,0.0
81.5,4.999999996329565e-6,3.339367914758677e-16,3.670435598477893e-15,0.0,71.77694569246522,0.0
81.6,4.999999996321194e-6,3.3615700643899497e-16,3.678807375437946e-15,0.0,71.91210227614694,0.0
81.7,4.999999996312761e-6,3.3887003467428783e-16,3.687240295769882e-15,0.0,72.04716461184113,0.0
81.8,4.999999996304255e-6,3.420687959630138e-16,3.69574707219809e-15,0.0,72.18211439302902,0.0
81.9,4.999999996295661e-6,3.4574621008644233e-16,3.704340417446964e-15,0.0,72.31693331319194,0.0
82.0,4.999999996286969e-6,3.4989519682584066e-16,3.713033044240894e-15,0.0,72.45160306581117,0.0
82.1,4.999999996278162e-6,3.5450150326736367e-16,3.7218389659015615e-15,0.0,72.58610339444473,0.0
82.2,4.999999996269229e-6,3.5952573727031647e-16,3.730772194655067e-15,0.0,72.7204154301704,0.0
82.3,4.999999996260162e-6,3.6494000289493076e-16,3.7398395469285556e-15,0.0,72.85453264596383,0.0
82.4,4.999999996250955e-6,3.707178447113934e-16,3.749047394991505e-15,0.0,72.98844923631522,0.0
82.5,4.9999999962416e-6,3.768328072898878e-16,3.758402111113391e-15,0.0,73.12215939571462,0.0
82.6,4.999999996232091e-6,3.832584352006001e-16,3.7679100675636916e-15,0.0,73.2556573186522,0.0
82.7,4.999999996222423e-6,3.899682730137165e-16,3.7775776366118824e-15,0.0,73.38893719961808,0.0
82.8,4.99999999621259e-6,3.9693586529942034e-16,3.787411190527441e-15,0.0,73.52199323310239,0.0
82.9,4.999999996202585e-6,4.0413475662789874e-16,3.797417101579843e-15,0.0,73.65481961359527,0.0
83.0,4.999999996192399e-6,4.11538491569335e-16,3.807601742038564e-15,0.0,73.7874105355868,0.0
83.1,4.99999999618203e-6,4.191206146939153e-16,3.817971484173083e-15,0.0,73.91976019356713,0.0
83.2,4.999999996171468e-6,4.26854670571826e-16,3.8285327002528775e-15,0.0,74.05186278202642,0.0
83.3,4.999999996160709e-6,4.347142037732501e-16,3.8392917625474194e-15,0.0,74.18371249545474,0.0
83.4,4.999999996149746e-6,4.4267273164888555e-16,3.8502550366410654e-15,0.0,74.31530354749677,0.0
83.5,4.999999996138576e-6,4.506984437953373e-16,3.861425680615349e-15,0.0,74.4466371572439,0.0
83.6,4.999999996127199e-6,4.58766598806833e-16,3.87280192477078e-15,0.0,74.57772099616713,0.0
83.7,4.999999996115618e-6,4.668590284222056e-16,3.884382158684615e-15,0.0,74.70856060528111,0.0
83.8,4.999999996103836e-6,4.749575643802857e-16,3.896164771934106e-15,0.0,74.83916152560047,0.0
83.9,4.999999996091852e-6,4.830440384199078e-16,3.908148154096512e-15,0.0,74.96952929813997,0.0
84.0,4.99999999607967e-6,4.911002822799017e-16,3.920330694749083e-15,0.0,75.09966946391418,0.0
84.1,4.99999999606729e-6,4.991081276991012e-16,3.932710783469076e-15,0.0,75.2295875639378,0.0
84.2,4.999999996054714e-6,5.070494064163394e-16,3.945286809833747e-15,0.0,75.35928913922555,0.0
84.3,4.999999996041944e-6,5.149059501704467e-16,3.958057163420348e-15,0.0,75.48877973079203,0.0
84.4,4.99999999602898e-6,5.226595907002573e-16,3.971020233806136e-15,0.0,75.61806487965195,0.0
84.5,4.999999996015827e-6,5.302921597446016e-16,3.984174410568364e-15,0.0,75.74715012681996,0.0
84.6,4.999999996002483e-6,5.37785489042313e-16,3.9975180832842866e-15,0.0,75.87604101331073,0.0
84.7,4.999999995988951e-6,5.451214103322247e-16,4.011049641531162e-15,0.0,76.00474308013894,0.0
84.8,4.999999995975233e-6,5.522819264973527e-16,4.024767056113984e-15,0.0,76.13326260344087,0.0
84.9,4.999999995961337e-6,5.592544081964855e-16,4.038664320625716e-15,0.0,76.26161120493991,0.0
85.0,4.9999999959472645e-6,5.660325002043169e-16,4.052735249129087e-15,0.0,76.38979811065667,0.0
85.1,4.999999995933027e-6,5.726102005169841e-16,4.066974002021039e-15,0.0,76.51783172234865,0.0
85.2,4.9999999959186255e-6,5.789815071306234e-16,4.08137473969851e-15,0.0,76.64572044177332,0.0
85.3,4.999999995904068e-6,5.851404180413687e-16,4.095931622558432e-15,0.0,76.77347267068818,0.0
85.4,4.999999995889361e-6,5.910809312453573e-16,4.11063881099775e-15,0.0,76.9010968108507,0.0
85.5,4.99999999587451e-6,5.967970447387233e-16,4.1254904654133945e-15,0.0,77.02860126401838,0.0
85.6,4.99999999585952e-6,6.022827565176032e-16,4.140480746202306e-15,0.0,77.15599443194867,0.0
85.7,4.999999995844397e-6,6.075320645781332e-16,4.155603813761422e-15,0.0,77.28328471639908,0.0
85.8,4.999999995829147e-6,6.125389669164477e-16,4.170853828487678e-15,0.0,77.41048051912708,0.0
85.9,4.9999999958137755e-6,6.172974615286836e-16,4.186224950778016e-15,0.0,77.53759024189014,0.0
86.0,4.999999995798289e-6,6.21801546410975e-16,4.201711341029367e-15,0.0,77.66462228644576,0.0
86.1,4.999999995782694e-6,6.260452195594587e-16,4.217307159638671e-15,0.0,77.7915850545514,0.0
86.2,4.999999995766994e-6,6.300224789702706e-16,4.233006567002869e-15,0.0,77.91848694796458,0.0
86.3,4.999999995751197e-6,6.337274768501496e-16,4.248803495334846e-15,0.0,78.04533657075982,0.0
86.4,4.9999999957353115e-6,6.371586818020168e-16,4.264689297352536e-15,0.0,78.17214411723836,0.0
86.5,4.999999995719343e-6,6.403187540224862e-16,4.280656914099593e-15,0.0,78.29891694755479,0.0
86.6,4.9999999957033e-6,6.432104485423922e-16,4.2967000140449164e-15,0.0,78.42566161807929,0.0
86.7,4.999999995687188e-6,6.458365203925692e-16,4.312812265657405e-15,0.0,78.55238468518212,0.0
86.8,4.999999995671014e-6,6.481997246038501e-16,4.328987337405951e-15,0.0,78.67909270523337,0.0
86.9,4.999999995654782e-6,6.503028162070696e-16,4.3452188977594554e-15,0.0,78.80579223460332,0.0
87.0,4.9999999956385e-6,6.521485502330611e-16,4.361500615186811e-15,0.0,78.93248982966209,0.0
87.1,4.999999995622175e-6,6.537396817126584e-16,4.377826158156915e-15,0.0,79.05919204677991,0.0
87.2,4.999999995605812e-6,6.55078965676696e-16,4.394189195138669e-15,0.0,79.185905442327,0.0
87.3,4.999999995589417e-6,6.56169157156007e-16,4.410583394600963e-15,0.0,79.31263657267348,0.0
87.4,4.999999995572999e-6,6.5701301118142595e-16,4.427002425012698e-15,0.0,79.4393919941896,0.0
87.5,4.999999995556561e-6,6.576132827837864e-16,4.4434399548427685e-15,0.0,79.56617826324553,0.0
87.6,4.999999995540111e-6,6.579727269939222e-16,4.459889652560071e-15,0.0,79.69300193621145,0.0
87.7,4.999999995523656e-6,6.580940988426673e-16,4.476345186633504e-15,0.0,79.81986956945758,0.0
87.8,4.9999999955072004e-6,6.579801533608556e-16,4.492800225531963e-15,0.0,79.94678771935408,0.0
87.9,4.999999995490753e-6,6.576336455793207e-16,4.509248437724345e-15,0.0,80.07376294227119,0.0
88.0,4.999999995474317e-6,6.570573358741204e-16,4.525683487043669e-15,0.0,80.20080179798212,0.0
88.1,4.999999995457906e-6,6.562654891122923e-16,4.542095087278617e-15,0.0,80.32791326001677,0.0
88.2,4.999999995441523e-6,6.5529283310890825e-16,4.558477875965061e-15,0.0,80.45510086006091,0.0
88.3,4.999999995425169e-6,6.541738425289979e-16,4.574832034398676e-15,0.0,80.58236363109607,0.0
88.4,4.999999995408843e-6,6.5294299203759e-16,4.591157743875142e-15,0.0,80.70970060610387,0.0
88.5,4.999999995392545e-6,6.516347562997144e-16,4.607455185690134e-15,0.0,80.83711081806581,0.0
88.6,4.999999995376277e-6,6.502836099804003e-16,4.623724541139331e-15,0.0,80.96459329996348,0.0
88.7,4.999999995360035e-6,6.489240277446766e-16,4.6399659915184155e-15,0.0,81.09214708477846,0.0
88.8,4.999999995343822e-6,6.475904842575732e-16,4.6561797181230584e-15,0.0,81.21977120549226,0.0
88.9,4.999999995327635e-6,6.463174541841187e-16,4.672365902248943e-15,0.0,81.34746469508649,0.0
89.0,4.9999999953114765e-6,6.451394121893432e-16,4.688524725191743e-15,0.0,81.47522658654266,0.0
89.1,4.999999995295345e-6,6.440908329382755e-16,4.704656368247138e-15,0.0,81.60305591284238,0.0
89.2,4.99999999527924e-6,6.432061910959451e-16,4.720761012710807e-15,0.0,81.7309517069672,0.0
89.3,4.999999995263162e-6,6.425199613273811e-16,4.736838839878426e-15,0.0,81.85891300189866,0.0
89.4,4.999999995247107e-6,6.420782983617578e-16,4.752894122290792e-15,0.0,81.98693437203272,0.0
89.5,4.9999999952310635e-6,6.419193689478977e-16,4.768938418676386e-15,0.0,82.11500362943873,0.0
89.6,4.999999995215021e-6,6.420534874738595e-16,4.784980483997474e-15,0.0,82.24311245387675,0.0
89.7,4.999999995198972e-6,6.424907044335711e-16,4.801029020158533e-15,0.0,82.3712525875288,0.0
89.8,4.999999995182909e-6,6.432410703209598e-16,4.81709272906403e-15,0.0,82.4994157725769,0.0
89.9,4.99999999516682e-6,6.443146356299529e-16,4.8331803126184425e-15,0.0,82.62759375120305,0.0
90.0,4.9999999951507e-6,6.457214508544782e-16,4.849300472726239e-15,0.0,82.75577826558927,0.0
90.1,4.999999995134539e-6,6.474715664884629e-16,4.865461911291894e-15,0.0,82.88396105791759,0.0
90.2,4.999999995118327e-6,6.495750330258349e-16,4.881673330219883e-15,0.0,83.01213387037004,0.0
90.3,4.999999995102057e-6,6.52041900960521e-16,4.897943431414674e-15,0.0,83.14028844512859,0.0
90.4,4.999999995085719e-6,6.548822207864496e-16,4.914280916780746e-15,0.0,83.26841652437531,0.0
90.5,4.9999999950693064e-6,6.581060429975472e-16,4.930694488222564e-15,0.0,83.39650985029218,0.0
90.6,4.999999995052807e-6,6.617234180877418e-16,4.9471928476446066e-15,0.0,83.52456016506123,0.0
90.7,4.999999995036213e-6,6.657388432041516e-16,4.9637877913424446e-15,0.0,83.65255603958265,0.0
90.8,4.999999995019506e-6,6.701342944002605e-16,4.980494751777062e-15,0.0,83.78048324024431,0.0
90.9,4.9999999950026805e-6,6.748920109374942e-16,4.9973203465786855e-15,0.0,83.90833746399363,0.0
91.0,4.99999999498573e-6,6.799946396261299e-16,5.0142707560491045e-15,0.0,84.03611487772157,0.0
91.1,4.999999994968648e-6,6.854248272764467e-16,5.031352160490116e-15,0.0,84.16381164831917,0.0
91.2,4.99999999495143e-6,6.911652206987242e-16,5.04857074020352e-15,0.0,84.29142394267751,0.0
91.3,4.9999999949340675e-6,6.971984667032391e-16,5.065932675491108e-15,0.0,84.41894792768755,0.0
91.4,4.999999994916556e-6,7.035072121002716e-16,5.083444146654679e-15,0.0,84.54637977024039,0.0
91.5,4.9999999948988885e-6,7.100741037000989e-16,5.101111333996025e-15,0.0,84.67371563722702,0.0
91.6,4.99999999488106e-6,7.16881788313e-16,5.1189404178169444e-15,0.0,84.80095169553849,0.0
91.7,4.999999994863062e-6,7.239129127492548e-16,5.1369375784192354e-15,0.0,84.92808411206585,0.0
91.8,4.999999994844892e-6,7.3115012381913975e-16,5.155108996104689e-15,0.0,85.0551090537001,0.0
91.9,4.99999999482654e-6,7.385760683329353e-16,5.1734608511751054e-15,0.0,85.18202268733232,0.0
92.0,4.999999994808001e-6,7.46173393100918e-16,5.191999323932277e-15,0.0,85.30882117985348,0.0
92.1,4.99999999478927e-6,7.539247449333676e-16,5.2107305946780004e-15,0.0,85.43550069815466,0.0
92.2,4.999999994770339e-6,7.618127706405636e-16,5.229660843714075e-15,0.0,85.56205740912688,0.0
92.3,4.999999994751204e-6,7.698201170327824e-16,5.248796251342293e-15,0.0,85.68848747966116,0.0
92.4,4.999999994731859e-6,7.779270709779157e-16,5.2681422633914795e-15,0.0,85.81478813659986,0.0
92.5,4.999999994712302e-6,7.861016022114479e-16,5.2876977988801906e-15,0.0,85.94096463008276,0.0
92.6,4.999999994692539e-6,7.943236474665776e-16,5.307461250536778e-15,0.0,86.06702076686209,0.0
92.7,4.999999994672568e-6,8.025756421526736e-16,5.327431477166961e-15,0.0,86.19295951960252,0.0
92.8,4.999999994652393e-6,8.108400216791013e-16,5.347607337576445e-15,0.0,86.31878386096867,0.0
92.9,4.999999994632012e-6,8.190992214552299e-16,5.367987690570951e-15,0.0,86.44449676362517,0.0
93.0,4.999999994611429e-6,8.273356768904253e-16,5.388571394956186e-15,0.0,86.57010120023664,0.0
93.1,4.999999994590643e-6,8.355318233940557e-16,5.409357309537869e-15,0.0,86.69560014346771,0.0
93.2,4.999999994569655e-6,8.436700963754898e-16,5.430344293121715e-15,0.0,86.82099656598304,0.0
93.3,4.999999994548468e-6,8.517329312440928e-16,5.451531204513434e-15,0.0,86.94629344044723,0.0
93.4,4.9999999945270825e-6,8.597027634092346e-16,5.472916902518744e-15,0.0,87.07149373952493,0.0
93.5,4.999999994505499e-6,8.675620282802805e-16,5.494500245943354e-15,0.0,87.19660043588074,0.0
93.6,4.9999999944837195e-6,8.752931612665989e-16,5.51628009359298e-15,0.0,87.3216165021793,0.0
93.7,4.999999994461745e-6,8.828784636676294e-16,5.5382552864737715e-15,0.0,87.4465449310427,0.0
93.8,4.999999994439578e-6,8.902825421972077e-16,5.560421067350809e-15,0.0,87.57139223819532,0.0
93.9,4.999999994417228e-6,8.974880600494015e-16,5.582770844953809e-15,0.0,87.69616526474735,0.0
94.0,4.999999994394701e-6,9.044957476405075e-16,5.605299537389309e-15,0.0,87.82086879587992,0.0
94.1,4.9999999943719976e-6,9.113063353868257e-16,5.628002062763859e-15,0.0,87.94550761677428,0.0
94.2,4.999999994349127e-6,9.179205537046565e-16,5.650873339184006e-15,0.0,88.07008651261162,0.0
94.3,4.999999994326091e-6,9.243391330102963e-16,5.673908284756288e-15,0.0,88.1946102685731,0.0
94.4,4.999999994302898e-6,9.305628037200467e-16,5.697101817587259e-15,0.0,88.31908366984,0.0
94.5,4.999999994279551e-6,9.365922962502048e-16,5.720448855783456e-15,0.0,88.44351150159342,0.0
94.6,4.999999994256056e-6,9.424283410170702e-16,5.743944317451426e-15,0.0,88.56789854901464,0.0
94.7,4.999999994232417e-6,9.480716684369432e-16,5.76758312069772e-15,0.0,88.69224959728486,0.0
94.8,4.99999999420864e-6,9.53523008926121e-16,5.7913601836288756e-15,0.0,88.81656943158522,0.0
94.9,4.99999999418473e-6,9.587830929009042e-16,5.815270424351444e-15,0.0,88.94086283709696,0.0
95.0,4.999999994160692e-6,9.638526507775904e-16,5.8393087609719635e-15,0.0,89.06513459900128,0.0
95.1,4.99999999413653e-6,9.687324129724794e-16,5.863470111596984e-15,0.0,89.18938950247937,0.0
95.2,4.999999994112251e-6,9.734231099018708e-16,5.8877493943330524e-15,0.0,89.31363233271246,0.0
95.3,4.99999999408786e-6,9.779340953134227e-16,5.9121402616515906e-15,0.0,89.43786858076992,0.0
95.4,4.999999994063366e-6,9.82318668207993e-16,5.936633758942835e-15,0.0,89.56210446029836,0.0
95.5,4.99999999403877e-6,9.866056183338034e-16,5.961230015918116e-15,0.0,89.68634007379876,0.0
95.6,4.999999994014069e-6,9.908184948235163e-16,5.985930265460484e-15,0.0,89.810574844914,0.0
95.7,4.999999993989264e-6,9.949808468097933e-16,6.010735740452991e-15,0.0,89.93480819728698,0.0
95.8,4.999999993964352e-6,9.99116223425295e-16,6.03564767377868e-15,0.0,90.05903955456047,0.0
95.9,4.999999993939332e-6,1.0032481738026839e-15,6.060667298320602e-15,0.0,90.18326834037738,0.0
96.0,4.999999993914204e-6,1.00740024707462e-15,6.0857958469618004e-15,0.0,90.3074939783805,0.0
96.1,4.999999993888966e-6,1.0115959923737661e-15,6.1110345525853246e-15,0.0,90.43171589221272,0.0
96.2,4.999999993863615e-6,1.0158589588327836e-15,6.136384648074228e-15,0.0,90.55593350551689,0.0
96.3,4.999999993838153e-6,1.0202126955843327e-15,6.1618473663115485e-15,0.0,90.68014624193584,0.0
96.4,4.999999993812577e-6,1.0246807517610767e-15,6.187423940180344e-15,0.0,90.80435352511243,0.0
96.5,4.999999993786885e-6,1.0292866764956754e-15,6.213115602563653e-15,0.0,90.9285547786895,0.0
96.6,4.999999993761077e-6,1.034054018920791e-15,6.238923586344527e-15,0.0,91.05274942630992,0.0
96.7,4.999999993735152e-6,1.0390063281690856e-15,6.264849124406018e-15,0.0,91.17693689161652,0.0
96.8,4.999999993709106e-6,1.0441671535103045e-15,6.29089344972095e-15,0.0,91.30111659818915,0.0
96.9,4.999999993682936e-6,1.0495641293315105e-15,6.317063902922286e-15,0.0,91.42528386246013,0.0
97.0,4.999999993656629e-6,1.0552092434443852e-15,6.3433711918238915e-15,0.0,91.54943234175364,0.0
97.1,4.999999993630178e-6,1.0611027721355253e-15,6.369821729292874e-15,0.0,91.67355888042093,0.0
97.2,4.999999993603578e-6,1.067244991691527e-15,6.396421928196333e-15,0.0,91.79766032281326,0.0
97.3,4.999999993576822e-6,1.0736361783989856e-15,6.423178201401364e-15,0.0,91.92173351328192,0.0
97.4,4.999999993549903e-6,1.0802766085444977e-15,6.450096961775072e-15,0.0,92.04577529617814,0.0
97.5,4.999999993522815e-6,1.087166558414658e-15,6.477184622184553e-15,0.0,92.16978251585317,0.0
97.6,4.999999993495552e-6,1.094306304296063e-15,6.504447595496909e-15,0.0,92.2937520166583,0.0
97.7,4.9999999934681075e-6,1.1016961224753099e-15,6.531892294579244e-15,0.0,92.41768064294479,0.0
97.8,4.999999993440474e-6,1.109336289238992e-15,6.5595251322986496e-15,0.0,92.54156523906389,0.0
97.9,4.999999993412646e-6,1.1172270808737084e-15,6.587352521522235e-15,0.0,92.66540264936685,0.0
98.0,4.999999993384619e-6,1.1253687736660518e-15,6.6153808751170935e-15,0.0,92.78918971820494,0.0
98.1,4.999999993356383e-6,1.1337616439026195e-15,6.6436166059503276e-15,0.0,92.91292328992942,0.0
98.2,4.999999993327933e-6,1.142405967870009e-15,6.672066126889041e-15,0.0,93.03660020889156,0.0
98.3,4.9999999932992625e-6,1.1513020218548132e-15,6.700735850800327e-15,0.0,93.16021731944262,0.0
98.4,4.999999993270367e-6,1.1604466923853426e-15,6.729632831781975e-15,0.0,93.28377123352452,0.0
98.5,4.999999993241233e-6,1.1698110974183586e-15,6.758766590052456e-15,0.0,93.40725835824546,0.0
98.6,4.999999993211858e-6,1.1793761737187153e-15,6.78814077521359e-15,0.0,93.53067837655408,0.0
98.7,4.999999993182241e-6,1.1891266467646235e-15,6.817757996842484e-15,0.0,93.65403144084326,0.0
98.8,4.999999993152378e-6,1.1990472420342888e-15,6.8476208645162315e-15,0.0,93.77731770350574,0.0
98.9,4.999999993122267e-6,1.2091226850059235e-15,6.877731987811942e-15,0.0,93.90053731693443,0.0
99.0,4.9999999930919055e-6,1.2193377011577329e-15,6.908093976306709e-15,0.0,94.02369043352206,0.0
99.1,4.99999999306129e-6,1.229677015967928e-15,6.93870943957764e-15,0.0,94.14677720566154,0.0
99.2,4.9999999930304185e-6,1.240125354914719e-15,6.9695809872018376e-15,0.0,94.26979778574562,0.0
99.3,4.999999992999289e-6,1.2506674434763115e-15,7.000711228756398e-15,0.0,94.39275232616714,0.0
99.4,4.999999992967897e-6,1.261288007130918e-15,7.0321027738184295e-15,0.0,94.51564097931896,0.0
99.5,4.999999992936241e-6,1.271971771356744e-15,7.063758231965025e-15,0.0,94.63846389759384,0.0
99.6,4.999999992904319e-6,1.282703461632e-15,7.09568021277329e-15,0.0,94.76122123338462,0.0
99.7,4.999999992872129e-6,1.2934678034348965e-15,7.127871325820334e-15,0.0,94.88391313908416,0.0
99.8,4.999999992839666e-6,1.304249522243639e-15,7.160334180683246e-15,0.0,95.00653976708524,0.0
99.9,4.999999992806929e-6,1.3150333435364401e-15,7.193071386939137e-15,0.0,95.12910126978069,0.0
100.0,4.999999992773918e-6,1.3257915211954263e-15,7.226081450696108e-15,0.0,95.25160068884205,0.0
100.1,4.99999999274064e-6,1.336504387541748e-15,7.259359561959263e-15,0.0,95.37404298563372,0.0
100.2,4.999999992707095e-6,1.347176533087424e-15,7.292905185265346e-15,0.0,95.49642985415983,0.0
100.3,4.999999992673282e-6,1.3578126541359796e-15,7.326717810445402e-15,0.0,95.61876296995321,0.0
100.4,4.999999992639203e-6,1.3684174469909468e-15,7.360796927330502e-15,0.0,95.7410440085469,0.0
100.5,4.999999992604858e-6,1.3789956079558509e-15,7.395142025751693e-15,0.0,95.86327464547372,0.0
100.6,4.9999999925702475e-6,1.3895518333342221e-15,7.429752595540038e-15,0.0,95.9854565562667,0.0
100.7,4.999999992535372e-6,1.4000908194295903e-15,7.464628126526603e-15,0.0,96.10759141645875,0.0
100.8,4.999999992500232e-6,1.4106172625454815e-15,7.499768108542431e-15,0.0,96.2296809015828,0.0
100.9,4.9999999924648275e-6,1.421135858985427e-15,7.535172031418595e-15,0.0,96.35172668717182,0.0
101.0,4.99999999242916e-6,1.4316513050529524e-15,7.570839384986139e-15,0.0,96.4737304487587,0.0
101.1,4.99999999239323e-6,1.4421682970515876e-15,7.60676965907613e-15,0.0,96.5956938618764,0.0
101.2,4.9999999923570375e-6,1.4526915312848634e-15,7.642962343519627e-15,0.0,96.71761860205788,0.0
101.3,4.999999992320583e-6,1.4632257040563045e-15,7.679416928147683e-15,0.0,96.83950634483604,0.0
101.4,4.999999992283867e-6,1.4737755116694431e-15,7.71613290279136e-15,0.0,96.96135876574388,0.0
101.5,4.99999999224689e-6,1.4843492481937648e-15,7.753109525249428e-15,0.0,97.08317759758908,0.0
101.6,4.999999992209655e-6,1.4949897183909804e-15,7.790345462915854e-15,0.0,97.20496432036556,0.0
101.7,4.9999999921721564e-6,1.5057167144127981e-15,7.827844037625344e-15,0.0,97.32671849252041,0.0
101.8,4.999999992134391e-6,1.5165410647283392e-15,7.865609475101906e-15,0.0,97.44843936998467,0.0
101.9,4.999999992096355e-6,1.52747359780673e-15,7.903646001069578e-15,0.0,97.57012620868942,0.0
102.0,4.9999999920580425e-6,1.5385251421170907e-15,7.941957841252372e-15,0.0,97.6917782645656,0.0
102.1,4.999999992019451e-6,1.5497065261285463e-15,7.980549221374317e-15,0.0,97.81339479354428,0.0
102.2,4.999999991980575e-6,1.5610285783102224e-15,8.019424367159447e-15,0.0,97.93497505155653,0.0
102.3,4.999999991941413e-6,1.5725021271312391e-15,8.058587504331772e-15,0.0,98.05651829453336,0.0
102.4,4.999999991901957e-6,1.5841380010607232e-15,8.098042858615325e-15,0.0,98.17802377840579,0.0
102.5,4.999999991862205e-6,1.5959470285677944e-15,8.137794655734124e-15,0.0,98.29949075910486,0.0
102.6,4.999999991822153e-6,1.6079400381215785e-15,8.177847121412194e-15,0.0,98.4209184925616,0.0
102.7,4.999999991781795e-6,1.6201278581912005e-15,8.218204481373568e-15,0.0,98.54230623470706,0.0
102.8,4.999999991741129e-6,1.6325213172457806e-15,8.258870961342255e-15,0.0,98.66365324147223,0.0
102.9,4.999999991700149e-6,1.6451312437544456e-15,8.299850787042297e-15,0.0,98.7849587687882,0.0
103.0,4.999999991658851e-6,1.6579684661863153e-15,8.3411481841977e-15,0.0,98.90622207258595,0.0
103.1,4.999999991617233e-6,1.6710438130105152e-15,8.3827673785325e-15,0.0,99.02744240879655,0.0
103.2,4.999999991575287e-6,1.684368112696171e-15,8.424712595770722e-15,0.0,99.14861903335103,0.0
103.3,4.999999991533007e-6,1.6979434786695181e-15,8.466991790826412e-15,0.0,99.26974986221435,0.0
103.4,4.9999999914903855e-6,1.7117589117218075e-15,8.509614639352556e-15,0.0,99.39083256532382,0.0
103.5,4.999999991447414e-6,1.725808425840876e-15,8.552586296135745e-15,0.0,99.51186666438531,0.0
103.6,4.999999991404088e-6,1.7400860715380062e-15,8.595911895102174e-15,0.0,99.63285168910105,0.0
103.7,4.999999991360404e-6,1.7545858993244804e-15,8.63959657017804e-15,0.0,99.75378716917312,0.0
103.8,4.999999991316355e-6,1.7693019597115751e-15,8.683645455289523e-15,0.0,99.8746726343037,0.0
103.9,4.999999991271937e-6,1.7842283032105753e-15,8.728063684362831e-15,0.0,99.99550761419496,0.0
104.0,4.999999991227144e-6,1.7993589803327564e-15,8.772856391324138e-15,0.0,100.116291638549,0.0
104.1,4.999999991181971e-6,1.8146880415894016e-15,8.818028710099648e-15,0.0,100.23702423706798,0.0
104.2,4.999999991136414e-6,1.8302095374917934e-15,8.863585774615557e-15,0.0,100.3577049394541,0.0
104.3,4.999999991090467e-6,1.8459175185512075e-15,8.909532718798045e-15,0.0,100.47833327540944,0.0
104.4,4.999999991044125e-6,1.86180603527893e-15,8.955874676573315e-15,0.0,100.59890877463619,0.0
104.5,4.999999990997383e-6,1.8778691381862357e-15,9.002616781867551e-15,0.0,100.71943096683646,0.0
104.6,4.999999990950236e-6,1.8941008777844072e-15,9.049764168606947e-15,0.0,100.83989938171241,0.0
104.7,4.9999999909026785e-6,1.9104906846605396e-15,9.09732106154983e-15,0.0,100.96031405097473,0.0
104.8,4.99999999085471e-6,1.92702383121255e-15,9.145289452872497e-15,0.0,101.08067632050793,0.0
104.9,4.999999990806326e-6,1.9437018329606944e-15,9.193673090415314e-15,0.0,101.2009866497411,0.0
105.0,4.999999990757524e-6,1.9605270764612777e-15,9.242475853412672e-15,0.0,101.32124542785637,0.0
105.1,4.999999990708299e-6,1.977501948270612e-15,9.291701621098974e-15,0.0,101.44145304403601,0.0
105.2,4.999999990658646e-6,1.994628834945009e-15,9.341354272708633e-15,0.0,101.56160988746224,0.0
105.3,4.999999990608562e-6,2.0119101230407736e-15,9.391437687476036e-15,0.0,101.68171634731725,0.0
105.4,4.999999990558044e-6,2.029348199114219e-15,9.441955744635599e-15,0.0,101.80177281278327,0.0
105.5,4.999999990507087e-6,2.046945449721651e-15,9.49291232342171e-15,0.0,101.92177967304251,0.0
105.6,4.999999990455689e-6,2.0647042614193807e-15,9.544311303068774e-15,0.0,102.04173731727718,0.0
105.7,4.999999990403843e-6,2.08262702076372e-15,9.596156562811206e-15,0.0,102.16164613466952,0.0
105.8,4.999999990351547e-6,2.1007161143109736e-15,9.648451981883391e-15,0.0,102.28150651440171,0.0
105.9,4.999999990298799e-6,2.118973928617456e-15,9.701201439519744e-15,0.0,102.401318845656,0.0
106.0,4.999999990245591e-6,2.1374028502394716e-15,9.754408814954652e-15,0.0,102.52108351761458,0.0
106.1,4.999999990191921e-6,2.1560052657333316e-15,9.808077987422527e-15,0.0,102.64080091945966,0.0
106.2,4.9999999901377874e-6,2.174784824028119e-15,9.86221273264042e-15,0.0,102.76047144726085,0.0
106.3,4.9999999900831835e-6,2.1937650938972658e-15,9.916816055575919e-15,0.0,102.88009542073075,0.0
106.4,4.999999990028105e-6,2.212959240565292e-15,9.971893766777551e-15,0.0,102.99967268405592,0.0
106.5,4.9999999899725466e-6,2.232373856696425e-15,1.0027452466630291e-14,0.0,103.11920299175675,0.0
106.6,4.999999989916501e-6,2.252015534954902e-15,1.0083498755519142e-14,0.0,103.23868609835363,0.0
106.7,4.99999998985996e-6,2.2718908680049595e-15,1.0140039233829105e-14,0.0,103.35812175836698,0.0
106.8,4.99999998980292e-6,2.292006448510825e-15,1.0197080501945155e-14,0.0,103.47750972631717,0.0
106.9,4.999999989745371e-6,2.3123688691367392e-15,1.0254629160252301e-14,0.0,103.5968497567246,0.0
107.0,4.999999989687308e-6,2.3329847225469296e-15,1.0312691809135522e-14,0.0,103.71614160410967,0.0
107.1,4.999999989628725e-6,2.3538606014056324e-15,1.0371275048979818e-14,0.0,103.83538502299278,0.0
107.2,4.999999989569615e-6,2.375003098377085e-15,1.0430385480170192e-14,0.0,103.95457976789433,0.0
107.3,4.999999989509971e-6,2.3964188061255154e-15,1.0490029703091618e-14,0.0,104.0737255933347,0.0
107.4,4.999999989449786e-6,2.418114317315163e-15,1.0550214318129107e-14,0.0,104.19282225383432,0.0
107.5,4.999999989389054e-6,2.4400962246102552e-15,1.0610945925667634e-14,0.0,104.31186950391353,0.0
107.6,4.999999989327769e-6,2.4623711206750295e-15,1.0672231126092202e-14,0.0,104.43086709809276,0.0
107.7,4.999999989265924e-6,2.4849455981737226e-15,1.0734076519787812e-14,0.0,104.54981479089243,0.0
107.8,4.999999989203512e-6,2.507826249770562e-15,1.0796488707139439e-14,0.0,104.6687123368329,0.0
107.9,4.999999989140525e-6,2.5310188624512516e-15,1.0859474366391626e-14,0.0,104.78755945014011,0.0
108.0,4.999999989076958e-6,2.5545145933548694e-15,1.092304187670924e-14,0.0,104.90635521465373,0.0
108.1,4.9999999890128e-6,2.57831122750554e-15,1.0987199649832111e-14,0.0,105.02509928316768,0.0
108.2,4.999999988948044e-6,2.6024115298589865e-15,1.1051955706965082e-14,0.0,105.14379158954422,0.0
108.3,4.999999988882682e-6,2.626818265370922e-15,1.1117318069312961e-14,0.0,105.26243206764562,0.0
108.4,4.999999988816706e-6,2.651534198997071e-15,1.11832947580806e-14,0.0,105.38102065133418,0.0
108.5,4.999999988750107e-6,2.676562095693148e-15,1.1249893794472806e-14,0.0,105.4995572744721,0.0
108.6,4.999999988682877e-6,2.701904720414875e-15,1.131712319969442e-14,0.0,105.61804187092167,0.0
108.7,4.99999998861501e-6,2.727564838117975e-15,1.1384990994950282e-14,0.0,105.73647437454521,0.0
108.8,4.9999999885464954e-6,2.7535452137581606e-15,1.1453505201445205e-14,0.0,105.85485471920492,0.0
108.9,4.999999988477326e-6,2.7798486122911588e-15,1.1522673840384036e-14,0.0,105.97318283876311,0.0
109.0,4.999999988407496e-6,2.8064777986726806e-15,1.1592504932971587e-14,0.0,106.09145866708201,0.0
109.1,4.999999988336994e-6,2.83343553785845e-15,1.1663006500412695e-14,0.0,106.20968213802392,0.0
109.2,4.999999988265814e-6,2.86072459480419e-15,1.17341865639122e-14,0.0,106.3278531854511,0.0
109.3,4.999999988193948e-6,2.8883477344656123e-15,1.1806053144674917e-14,0.0,106.4459717432258,0.0
109.4,4.9999999881213865e-6,2.916307721798445e-15,1.1878614263905692e-14,0.0,106.56403774521033,0.0
109.5,4.9999999880481224e-6,2.9446073217583982e-15,1.1951877942809336e-14,0.0,106.6820511252669,0.0
109.6,4.999999987974148e-6,2.973249299301196e-15,1.2025852202590688e-14,0.0,106.8000118172578,0.0
109.7,4.9999999878994554e-6,3.002237576626963e-15,1.2100544781098492e-14,0.0,106.91791980430303,0.0
109.8,4.999999987824037e-6,3.0315841451756765e-15,1.217596279303868e-14,0.0,107.03577531594247,0.0
109.9,4.999999987747884e-6,3.0612976374737565e-15,1.2252116356520275e-14,0.0,107.1535782822737,0.0
110.0,4.999999987670984e-6,3.091385552406151e-15,1.2329016033243913e-14,0.0,107.27132857323058,0.0
110.1,4.999999987593328e-6,3.1218553888578208e-15,1.2406672384910259e-14,0.0,107.38902605874699,0.0
110.2,4.999999987514904e-6,3.152714645713727e-15,1.2485095973219976e-14,0.0,107.50667060875689,0.0
110.3,4.999999987435703e-6,3.183970821858817e-15,1.2564297359873695e-14,0.0,107.62426209319412,0.0
110.4,4.999999987355713e-6,3.2156314161780556e-15,1.2644287106572096e-14,0.0,107.74180038199258,0.0
110.5,4.9999999872749245e-6,3.247703927556391e-15,1.2725075775015808e-14,0.0,107.85928534508615,0.0
110.6,4.999999987193326e-6,3.280195854878783e-15,1.2806673926905493e-14,0.0,107.97671685240871,0.0
110.7,4.999999987110908e-6,3.313114697030194e-15,1.2889092123941821e-14,0.0,108.09409477389418,0.0
110.8,4.9999999870276595e-6,3.34646795289557e-15,1.2972340927825423e-14,0.0,108.21141897947643,0.0
110.9,4.9999999869435694e-6,3.3802631213598775e-15,1.3056430900256973e-14,0.0,108.32868933908935,0.0
111.0,4.999999986858628e-6,3.414507701308063e-15,1.3141372602937103e-14,0.0,108.44590572266682,0.0
111.1,4.9999999867728245e-6,3.449209191625088e-15,1.3227176597566479e-14,0.0,108.56306800014275,0.0
111.2,4.999999986686147e-6,3.4843750911959133e-15,1.3313853445845765e-14,0.0,108.68017604145102,0.0
111.3,4.9999999865985865e-6,3.5200128989054855e-15,1.3401413709475595e-14,0.0,108.79722971652551,0.0
111.4,4.9999999865101325e-6,3.556130113638771e-15,1.3489867950156642e-14,0.0,108.91422889530014,0.0
111.5,4.999999986420774e-6,3.59273252197679e-15,1.3579226541751321e-14,0.0,109.03117341253648,0.0
111.6,4.9999999863305e-6,3.629822965875971e-15,1.3669501157725086e-14,0.0,109.14806303014575,0.0
111.7,4.999999986239295e-6,3.667409870597283e-15,1.3760705844996132e-14,0.0,109.26489761130627,0.0
111.8,4.999999986147146e-6,3.70550205627233e-15,1.3852854751838069e-14,0.0,109.38167702686499,0.0
111.9,4.999999986054038e-6,3.744108343032739e-15,1.394596202652456e-14,0.0,109.49840114766894,0.0
112.0,4.999999985959958e-6,3.783237551010113e-15,1.4040041817329209e-14,0.0,109.61506984456506,0.0
112.1,4.9999999858648925e-6,3.822898500336073e-15,1.4135108272525668e-14,0.0,109.73168298840034,0.0
112.2,4.999999985768825e-6,3.863100011142241e-15,1.423117554038758e-14,0.0,109.8482404500218,0.0
112.3,4.9999999856717435e-6,3.903850903560219e-15,1.4328257769188556e-14,0.0,109.9647421002764,0.0
112.4,4.999999985573632e-6,3.945159997721634e-15,1.4426369107202255e-14,0.0,110.08118781001113,0.0
112.5,4.999999985474477e-6,3.987036113758092e-15,1.452552370270229e-14,0.0,110.19757745007298,0.0
112.6,4.999999985374265e-6,4.029488071801211e-15,1.4625735703962304e-14,0.0,110.31391089130892,0.0
112.7,4.999999985272982e-6,4.0725246919826134e-15,1.4727019259255944e-14,0.0,110.43018800456598,0.0
112.8,4.999999985170613e-6,4.116154794433903e-15,1.4829388516856823e-14,0.0,110.5464086606911,0.0
112.9,4.999999985067144e-6,4.160387199286705e-15,1.4932857625038602e-14,0.0,110.66257273053131,0.0
113.0,4.99999998496256e-6,4.205230726672626e-15,1.5037440732074878e-14,0.0,110.77868008493354,0.0
113.1,4.999999984856849e-6,4.250694196723284e-15,1.5143151986239312e-14,0.0,110.89473059474481,0.0
113.2,4.9999999847499955e-6,4.296786429570301e-15,1.525000553580555e-14,0.0,111.01072413081214,0.0
113.3,4.999999984641985e-6,4.343516245345281e-15,1.5358015529047188e-14,0.0,111.12666056398244,0.0
113.4,4.999999984532806e-6,4.3908924675781664e-15,1.5467196015438796e-14,0.0,111.24253976869333,0.0
113.5,4.999999984422442e-6,4.438925100264427e-15,1.557755994198613e-14,0.0,111.35836170822513,0.0
113.6,4.999999984310876e-6,4.4876269330673386e-15,1.5689125330635208e-14,0.0,111.47412628780107,0.0
113.7,4.999999984198089e-6,4.537011151312497e-15,1.5801911912481562e-14,0.0,111.58983336993174,0.0
113.8,4.999999984084062e-6,4.58709094032547e-15,1.591593941862066e-14,0.0,111.70548281712755,0.0
113.9,4.999999983968774e-6,4.637879485431857e-15,1.603122758014804e-14,0.0,111.82107449189907,0.0
114.0,4.999999983852205e-6,4.6893899719572265e-15,1.6147796128159187e-14,0.0,111.93660825675678,0.0
114.1,4.999999983734337e-6,4.741635585227173e-15,1.6265664793749613e-14,0.0,112.05208397421119,0.0
114.2,4.9999999836151475e-6,4.794629510567284e-15,1.6384853308014845e-14,0.0,112.16750150677278,0.0
114.3,4.999999983494621e-6,4.848384933303133e-15,1.6505381402050362e-14,0.0,112.28286071695209,0.0
114.4,4.999999983372732e-6,4.9029150387603174e-15,1.6627268806951698e-14,0.0,112.3981614672596,0.0
114.5,4.999999983249466e-6,4.958233012264407e-15,1.6750535253814336e-14,0.0,112.51340362020582,0.0
114.6,4.999999983124801e-6,5.014352039140992e-15,1.687520047373379e-14,0.0,112.62858703830126,0.0
114.7,4.999999982998718e-6,5.071285304715668e-15,1.7001284197805584e-14,0.0,112.74371158405641,0.0
114.8,4.999999982871195e-6,5.129045994313999e-15,1.71288061571252e-14,0.0,112.85877711998178,0.0
114.9,4.999999982742215e-6,5.187647293261591e-15,1.7257786082788177e-14,0.0,112.97378350858791,0.0
115.0,4.999999982611757e-6,5.247102386884007e-15,1.7388243705889982e-14,0.0,113.08873061238523,0.0
115.1,4.999999982479802e-6,5.307424460506842e-15,1.7520198757526144e-14,0.0,113.2036182938843,0.0
115.2,4.99999998234633e-6,5.368626699455687e-15,1.765367096879219e-14,0.0,113.31844641559563,0.0
115.3,4.999999982211322e-6,5.430722289056112e-15,1.7788680070783587e-14,0.0,113.43321484002969,0.0
115.4,4.999999982074756e-6,5.493724414633717e-15,1.7925245794595877e-14,0.0,113.54792342969701,0.0
115.5,4.999999981936615e-6,5.5576458374754825e-15,1.8063387293753736e-14,0.0,113.6625720436376,0.0
115.6,4.999999981796882e-6,5.622496292630547e-15,1.8203119553147393e-14,0.0,113.77716050895704,0.0
115.7,4.999999981655533e-6,5.688293704676743e-15,1.8344468613207473e-14,0.0,113.89168870456014,0.0
115.8,4.999999981512537e-6,5.755058207317898e-15,1.848746351168648e-14,0.0,114.00615652564102,0.0
115.9,4.999999981367868e-6,5.822809934257871e-15,1.863213328633698e-14,0.0,114.12056386739381,0.0
116.0,4.999999981221494e-6,5.891569019200489e-15,1.8778506974911475e-14,0.0,114.23491062501265,0.0
116.1,4.999999981073388e-6,5.9613555958496074e-15,1.8926613615162517e-14,0.0,114.34919669369165,0.0
116.2,4.999999980923519e-6,6.0321897979090744e-15,1.9076482244842664e-14,0.0,114.46342196862496,0.0
116.3,4.999999980771859e-6,6.104091759082717e-15,1.9228141901704413e-14,0.0,114.57758634500667,0.0
116.4,4.99999998061838e-6,6.1770816130743995e-15,1.9381621623500334e-14,0.0,114.69168971803094,0.0
116.5,4.999999980463051e-6,6.251179493587944e-15,1.9536950447982923e-14,0.0,114.80573198289188,0.0
116.6,4.999999980305844e-6,6.326405534327203e-15,1.969415741290474e-14,0.0,114.91971303478367,0.0
116.7,4.99999998014673e-6,6.4027798689960336e-15,1.985327155601834e-14,0.0,115.03363276890038,0.0
116.8,4.99999997998568e-6,6.480322631298257e-15,2.001432191507621e-14,0.0,115.14749108043613,0.0
116.9,4.999999979822663e-6,6.559053954937738e-15,2.0177337527830942e-14,0.0,115.26128786458511,0.0
117.0,4.999999979657653e-6,6.638993973618298e-15,2.0342347432035015e-14,0.0,115.37502301654138,0.0
117.1,4.9999999794906206e-6,6.7201628210437926e-15,2.0509380665440992e-14,0.0,115.48869643149912,0.0
117.2,4.999999979321534e-6,6.8025806309180764e-15,2.067846626580143e-14,0.0,115.60230800465244,0.0
117.3,4.999999979150368e-6,6.886267536944971e-15,2.0849633270868822e-14,0.0,115.71585763119546,0.0
117.4,4.99999997897709e-6,6.971243672828343e-15,2.1022910718395745e-14,0.0,115.82934520632233,0.0
117.5,4.999999978801674e-6,7.0575291722720104e-15,2.119832764613469e-14,0.0,115.94277062522714,0.0
117.6,4.999999978624088e-6,7.145144168979832e-15,2.1375913091838215e-14,0.0,116.05613378310406,0.0
117.7,4.9999999784443045e-6,7.23410879665566e-15,2.1555696093258884e-14,0.0,116.16943457514719,0.0
117.8,4.999999978262296e-6,7.324443189003317e-15,2.1737705688149176e-14,0.0,116.28267289655068,0.0
117.9,4.9999999780780305e-6,7.416167495827142e-15,2.1921970927506272e-14,0.0,116.39584864172869,0.0
118.0,4.999999977891473e-6,7.509309213467036e-15,2.210852777138103e-14,0.0,116.50896144098616,0.0
118.1,4.999999977702581e-6,7.60390131155654e-15,2.2297419777725068e-14,0.0,116.62201098769596,0.0
118.2,4.999999977511312e-6,7.699973778441996e-15,2.248868874160621e-14,0.0,116.7349971927735,0.0
118.3,4.9999999773176244e-6,7.797556602469717e-15,2.268237645809219e-14,0.0,116.84791996713413,0.0
118.4,4.999999977121476e-6,7.89667977198606e-15,2.2878524722250866e-14,0.0,116.96077922169326,0.0
118.5,4.999999976922825e-6,7.997373275337332e-15,2.307717532914996e-14,0.0,117.0735748673662,0.0
118.6,4.999999976721631e-6,8.099667100869885e-15,2.3278370073857307e-14,0.0,117.18630681506839,0.0
118.7,4.999999976517851e-6,8.203591236930065e-15,2.348215075144072e-14,0.0,117.29897497571521,0.0
118.8,4.999999976311442e-6,8.309175671864176e-15,2.3688559156967933e-14,0.0,117.41157926022198,0.0
118.9,4.999999976102363e-6,8.416450394018583e-15,2.3897637085506802e-14,0.0,117.52411957950413,0.0
119.0,4.999999975890575e-6,8.525445391739592e-15,2.410942633212506e-14,0.0,117.63659584447701,0.0
119.1,4.999999975676033e-6,8.636190653373549e-15,2.4323968691890525e-14,0.0,117.74900796605601,0.0
119.2,4.9999999754586954e-6,8.748716167266807e-15,2.4541305959871025e-14,0.0,117.86135585515652,0.0
119.3,4.999999975238521e-6,8.863051921765666e-15,2.4761479931134288e-14,0.0,117.97363942269388,0.0
119.4,4.9999999750154685e-6,8.979227905216493e-15,2.4984532400748174e-14,0.0,118.0858585795835,0.0
119.5,4.999999974789496e-6,9.097274105965592e-15,2.5210505163780406e-14,0.0,118.19801323674074,0.0
119.6,4.999999974560561e-6,9.217220505673231e-15,2.54394400051657e-14,0.0,118.31010330499629,0.0
119.7,4.999999974328627e-6,9.339094133016372e-15,2.5671373641641946e-14,0.0,118.422128635561,0.0
119.8,4.999999974093646e-6,9.46293152441172e-15,2.5906354994512504e-14,0.0,118.53408911741386,0.0
119.9,4.9999999738555585e-6,9.588775874623187e-15,2.614444256426863e-14,0.0,118.64598470467516,0.0
120.0,4.999999973614306e-6,9.716670378414604e-15,2.6385694851401426e-14,0.0,118.7578153514651,0.0
120.1,4.999999973369832e-6,9.846658230549868e-15,2.6630170356402116e-14,0.0,118.86958101190393,0.0
120.2,4.999999973122073e-6,9.978782625792866e-15,2.68779275797619e-14,0.0,118.98128164011187,0.0
120.3,4.999999972870976e-6,1.0113086758907434e-14,2.7129025021971902e-14,0.0,119.09291719020916,0.0
120.4,4.999999972616481e-6,1.0249613824657483e-14,2.738352118352337e-14,0.0,119.20448761631606,0.0
120.5,4.999999972358527e-6,1.0388407017806848e-14,2.7641474564907405e-14,0.0,119.31599287255275,0.0
120.6,4.999999972097058e-6,1.0529509533119415e-14,2.790294366661523e-14,0.0,119.42743291303948,0.0
120.7,4.9999999718320155e-6,1.0672964565359084e-14,2.8167986989138058e-14,0.0,119.53880769189654,0.0
120.8,4.999999971563338e-6,1.0818815309289683e-14,2.8436663032966994e-14,0.0,119.65011716324406,0.0
120.9,4.9999999712909715e-6,1.0967104959675125e-14,2.8709030298593296e-14,0.0,119.76136128120235,0.0
121.0,4.999999971014855e-6,1.1117876711279243e-14,2.898514728650807e-14,0.0,119.87253999989163,0.0
121.1,4.999999970734929e-6,1.127117375886593e-14,2.926507249720252e-14,0.0,119.9836532734321,0.0
121.2,4.9999999704511375e-6,1.1427039297199078e-14,2.954886443116788e-14,0.0,120.09470105594403,0.0
121.3,4.99999997016342e-6,1.1585516521042518e-14,2.983658158889525e-14,0.0,120.20568330154764,0.0
121.4,4.999999969871719e-6,1.1746648625160166e-14,3.0128282470875883e-14,0.0,120.31659996436316,0.0
121.5,4.999999969575976e-6,1.1910478804315849e-14,3.0424025577600874e-14,0.0,120.4274509985108,0.0
121.6,4.9999999692761325e-6,1.2077050037495387e-14,3.072386879659407e-14,0.0,120.5382363306821,0.0
121.7,4.9999999689721315e-6,1.2246408881738695e-14,3.102787033641144e-14,0.0,120.64895557120413,0.0
121.8,4.999999968663891e-6,1.2418617047850779e-14,3.13361104735699e-14,0.0,120.75960861297666,0.0
121.9,4.999999968351328e-6,1.2593738681946114e-14,3.1648673923835216e-14,0.0,120.87019546425778,0.0
122.0,4.999999968034357e-6,1.2771837930139075e-14,3.1965645402972936e-14,0.0,120.98071613330542,0.0
122.1,4.9999999677128925e-6,1.2952978938544114e-14,3.228710962674877e-14,0.0,121.09117062837765,0.0
122.2,4.999999967386851e-6,1.3137225853275684e-14,3.2613151310928434e-14,0.0,121.20155895773249,0.0
122.3,4.999999967056146e-6,1.3324642820448156e-14,3.294385517127748e-14,0.0,121.31188112962793,0.0
122.4,4.999999966720696e-6,1.3515293986176011e-14,3.327930592356168e-14,0.0,121.42213715232201,0.0
122.5,4.999999966380414e-6,1.3709243496573619e-14,3.3619588283546584e-14,0.0,121.5323270340727,0.0
122.6,4.999999966035215e-6,1.3906555497755434e-14,3.396478696699791e-14,0.0,121.64245078313809,0.0
122.7,4.999999965685015e-6,1.4107294135835911e-14,3.4314986689681355e-14,0.0,121.75250840777616,0.0
122.8,4.999999965329731e-6,1.4311523556929417e-14,3.4670272167362496e-14,0.0,121.86249991624491,0.0
122.9,4.999999964969273e-6,1.451930790715044e-14,3.503072811580708e-14,0.0,121.97242531680241,0.0
123.0,4.9999999646035625e-6,1.4730711332613342e-14,3.539643925078067e-14,0.0,122.0822846177066,0.0
123.1,4.999999964232512e-6,1.494579797943258e-14,3.5767490288048974e-14,0.0,122.19207782721557,0.0
123.2,4.9999999638560364e-6,1.516463199372261e-14,3.6143965943377713e-14,0.0,122.30180495358731,0.0
123.3,4.999999963474052e-6,1.5387277521597796e-14,3.652595093253244e-14,0.0,122.41146600507983,0.0
123.4,4.999999963086472e-6,1.561379870917263e-14,3.6913529971278905e-14,0.0,122.52106098995115,0.0
123.5,4.999999962693215e-6,1.5844259702561468e-14,3.730678777538268e-14,0.0,122.63058991645931,0.0
123.6,4.999999962294196e-6,1.6078723584091107e-14,3.7705806545703236e-14,0.0,122.74005272554155,0.0
123.7,4.999999961889323e-6,1.6317264506357983e-14,3.8110678799379336e-14,0.0,122.84944919708657,0.0
123.8,4.999999961478476e-6,1.6559977201981134e-14,3.852152644894847e-14,0.0,122.95877936682135,0.0
123.9,4.999999961061529e-6,1.6806957516819567e-14,3.893847320414273e-14,0.0,123.06804329556668,0.0
124.0,4.99999996063836e-6,1.705830129673215e-14,3.936164277469396e-14,0.0,123.17724104414344,0.0
124.1,4.999999960208843e-6,1.731410438757784e-14,3.979115887033418e-14,0.0,123.2863726733724,0.0
124.2,4.999999959772857e-6,1.757446263521561e-14,4.0227145200795423e-14,0.0,123.39543824407444,0.0
124.3,4.999999959330277e-6,1.7839471885504327e-14,4.066972547580952e-14,0.0,123.5044378170703,0.0
124.4,4.999999958880978e-6,1.8109227984302995e-14,4.111902340510856e-14,0.0,123.61337145318086,0.0
124.5,4.999999958424839e-6,1.838382677747047e-14,4.1575162698424394e-14,0.0,123.72223921322693,0.0
124.6,4.999999957961735e-6,1.8663364110865722e-14,4.203826706548904e-14,0.0,123.83104115802932,0.0
124.7,4.999999957491542e-6,1.8947935830347728e-14,4.250846021603453e-14,0.0,123.93977734840888,0.0
124.8,4.999999957014136e-6,1.923763778177534e-14,4.29858658597927e-14,0.0,124.04844784518639,0.0
124.9,4.9999999565293946e-6,1.9532565811007574e-14,4.347060770649564e-14,0.0,124.1570527091827,0.0
125.0,4.999999956037193e-6,1.9832815763903278e-14,4.396280946587519e-14,0.0,124.2655920012186,0.0
125.1,4.999999955537407e-6,2.0138483486321425e-14,4.446259484766336e-14,0.0,124.37406578211494,0.0
125.2,4.999999955029915e-6,2.0449664824120998e-14,4.4970087561592205e-14,0.0,124.48247411269254,0.0
125.3,4.999999954514591e-6,2.0766455623160836e-14,4.548541131739355e-14,0.0,124.59081705377221,0.0
125.4,4.999999953991312e-6,2.1088951729299967e-14,4.600868982479949e-14,0.0,124.69909466617479,0.0
125.5,4.9999999534599555e-6,2.141724898839723e-14,4.654004679354185e-14,0.0,124.80730701072105,0.0
125.6,4.9999999529204015e-6,2.1751439350569545e-14,4.7079600361023445e-14,0.0,124.91545415240883,0.0
125.7,4.9999999523725e-6,2.2091642711581508e-14,4.762750254143392e-14,0.0,125.02353619367486,0.0
125.8,4.999999951816067e-6,2.2438002432333667e-14,4.8183935115765314e-14,0.0,125.1315532537805,0.0
125.9,4.9999999512509216e-6,2.2790661950247174e-14,4.874907996437201e-14,0.0,125.23950545201659,0.0
126.0,4.999999950676882e-6,2.3149764702743017e-14,4.932311896760811e-14,0.0,125.34739290767396,0.0
126.1,4.999999950093767e-6,2.35154541272423e-14,4.990623400582793e-14,0.0,125.4552157400435,0.0
126.2,4.999999949501395e-6,2.388787366116615e-14,5.0498606959385816e-14,0.0,125.56297406841611,0.0
126.3,4.999999948899583e-6,2.4267166741935523e-14,5.110041970863582e-14,0.0,125.67066801208253,0.0
126.4,4.999999948288148e-6,2.4653476806971602e-14,5.171185413393237e-14,0.0,125.77829769033369,0.0
126.5,4.999999947666909e-6,2.504694729369534e-14,5.233309211562954e-14,0.0,125.88586322246043,0.0
126.6,4.999999947035687e-6,2.5447721639527868e-14,5.296431553408167e-14,0.0,125.99336472775362,0.0
126.7,4.9999999463942955e-6,2.58559432818903e-14,5.3605706269643084e-14,0.0,126.10080232550408,0.0
126.8,4.999999945742555e-6,2.6271755658203597e-14,5.4257446202667845e-14,0.0,126.20817613500267,0.0
126.9,4.999999945080284e-6,2.669530220588894e-14,5.491971721351039e-14,0.0,126.31548627554027,0.0
127.0,4.9999999444073e-6,2.7126726362367283e-14,5.559270118252478e-14,0.0,126.4227328664077,0.0
127.1,4.999999943723422e-6,2.756617156505975e-14,5.627657999006535e-14,0.0,126.52991602689586,0.0
127.2,4.999999943028466e-6,2.8013781251387472e-14,5.697153551648644e-14,0.0,126.63703587629557,0.0
127.3,4.9999999423222516e-6,2.846969885877139e-14,5.76777496421421e-14,0.0,126.74409253389769,0.0
127.4,4.999999941604598e-6,2.89340678246327e-14,5.839540424738678e-14,0.0,126.85108611899308,0.0
127.5,4.999999940875321e-6,2.9407030701860304e-14,5.912468028387066e-14,0.0,126.9580167603125,0.0
127.6,4.999999940134247e-6,2.988872327117076e-14,5.98657546087575e-14,0.0,127.06488486147144,0.0
127.7,4.999999939381127e-6,3.037934124340427e-14,6.061887495746004e-14,0.0,127.17169072094747,0.0
127.8,4.999999938615692e-6,3.0879099129884006e-14,6.138431005387425e-14,0.0,127.27843452049413,0.0
127.9,4.999999937837673e-6,3.1388211441933434e-14,6.216232862189646e-14,0.0,127.38511644186501,0.0
128.0,4.999999937046802e-6,3.1906892690875726e-14,6.295319938542268e-14,0.0,127.49173666681368,0.0
128.1,4.999999936242811e-6,3.2435357388034275e-14,6.375719106834914e-14,0.0,127.59829537709366,0.0
128.2,4.99999993542543e-6,3.29738200447324e-14,6.4574572394572e-14,0.0,127.70479275445857,0.0
128.3,4.99999993459439e-6,3.352249517229357e-14,6.540561208798768e-14,0.0,127.81122898066198,0.0
128.4,4.999999933749423e-6,3.40815972820408e-14,6.625057887249188e-14,0.0,127.9176042374574,0.0
128.5,4.999999932890259e-6,3.4651340885297555e-14,6.710974147198096e-14,0.0,128.0239187065984,0.0
128.6,4.999999932016633e-6,3.523194049338717e-14,6.79833686103511e-14,0.0,128.13017256983858,0.0
128.7,4.999999931128272e-6,3.582361061763294e-14,6.88717290114985e-14,0.0,128.23636600893147,0.0
128.8,4.99999993022491e-6,3.642656576935838e-14,6.977509139931952e-14,0.0,128.3424992056307,0.0
128.9,4.9999999293062766e-6,3.7041020459886456e-14,7.069372449770986e-14,0.0,128.44857234168975,0.0
129.0,4.999999928372104e-6,3.766718920054066e-14,7.162789703056591e-14,0.0,128.55458559886225,0.0
129.1,4.999999927422124e-6,3.830528650264431e-14,7.257787772178384e-14,0.0,128.66053915890168,0.0
129.2,4.999999926456066e-6,3.8955526877520714e-14,7.354393529525982e-14,0.0,128.76643320356172,0.0
129.3,4.9999999254736625e-6,3.9618124836493396e-14,7.452633847489028e-14,0.0,128.87226791459585,0.0
129.4,4.999999924474645e-6,4.0293294890885294e-14,7.552535598457085e-14,0.0,128.97804347375765,0.0
129.5,4.999999923458719e-6,4.098127264352299e-14,7.654128149384004e-14,0.0,129.08376005502984,0.0
129.6,4.999999922425454e-6,4.168240831404257e-14,7.757454636322745e-14,0.0,129.18941785797315,0.0
129.7,4.999999921374517e-6,4.23969634780441e-14,7.862548313047008e-14,0.0,129.295017319522,0.0
129.8,4.999999920305554e-6,4.3125219978613505e-14,7.969444659262175e-14,0.0,129.4005587921621,0.0
129.9,4.9999999192182006e-6,4.386746739643491e-14,8.078179999157545e-14,0.0,129.50604259745313,0.0
130.0,4.999999918112094e-6,4.462399531219305e-14,8.188790656922512e-14,0.0,129.61146905695495,0.0
130.1,4.99999991698687e-6,4.539509330657248e-14,8.301312956746438e-14,0.0,129.71683849222728,0.0
130.2,4.999999915842168e-6,4.6181050960257735e-14,8.415783222818687e-14,0.0,129.82215122482987,0.0
130.3,4.999999914677622e-6,4.698215785393358e-14,8.532237779328653e-14,0.0,129.9274075763225,0.0
130.4,4.99999991349287e-6,4.7798703568284114e-14,8.650712950465637e-14,0.0,130.03260786826493,0.0
130.5,4.999999912287539e-6,4.863098699842375e-14,8.771246013368997e-14,0.0,130.13775236469186,0.0
130.6,4.999999911061214e-6,4.947934358746462e-14,8.89387851317684e-14,0.0,130.24284126351324,0.0
130.7,4.999999909813472e-6,5.034411284618472e-14,9.018652849746755e-14,0.0,130.34787486987267,0.0
130.8,4.9999999085438854e-6,5.122563405495078e-14,9.145611405513004e-14,0.0,130.4528534921929,0.0
130.9,4.999999907252034e-6,5.212424649412877e-14,9.274796562909745e-14,0.0,130.55777743889647,0.0
131.0,4.999999905937492e-6,5.304028944408543e-14,9.406250704371243e-14,0.0,130.662647018406,0.0
131.1,4.9999999045998375e-6,5.3974102185187227e-14,9.540016212331726e-14,0.0,130.76746253914428,0.0
131.2,4.999999903238651e-6,5.492601836473384e-14,9.676134741240393e-14,0.0,130.87222430747963,0.0
131.3,4.999999901853472e-6,5.5896411230406937e-14,9.814652806255517e-14,0.0,130.9769326349119,0.0
131.4,4.999999900443796e-6,5.688568136032523e-14,9.955620318293646e-14,0.0,131.08158783797109,0.0
131.5,4.999999899009128e-6,5.789422933897624e-14,1.009908718906845e-13,0.0,131.18619023318888,0.0
131.6,4.999999897548967e-6,5.892245575084717e-14,1.0245103330293568e-13,0.0,131.29074013709683,0.0
131.7,4.9999998960628135e-6,5.997076118042528e-14,1.0393718653682628e-13,0.0,131.39523786622655,0.0
131.8,4.999999894550169e-6,6.103954621219807e-14,1.054498307094931e-13,0.0,131.4996837371096,0.0
131.9,4.9999998930105345e-6,6.21292114306522e-14,1.069894649380716e-13,0.0,131.6040780662775,0.0
132.0,4.999999891443411e-6,6.324015742027517e-14,1.0855658833969852e-13,0.0,131.70842117026186,0.0
132.1,4.999999889848302e-6,6.437278215791604e-14,1.1015169715865116e-13,0.0,131.8127133763167,0.0
132.2,4.99999988822468e-6,6.552750801146585e-14,1.1177531929792782e-13,0.0,131.9169550645818,0.0
132.3,4.99999988657194e-6,6.670482115648915e-14,1.1342805995924453e-13,0.0,132.02114657686187,0.0
132.4,4.999999884889469e-6,6.790521309987954e-14,1.1511053066413742e-13,0.0,132.12528824731945,0.0
132.5,4.9999998831766564e-6,6.912917534853158e-14,1.1682334293414409e-13,0.0,132.22938041011696,0.0
132.6,4.999999881432891e-6,7.037719940933951e-14,1.1856710829080155e-13,0.0,132.33342339941703,0.0
132.7,4.999999879657561e-6,7.164977678919761e-14,1.2034243825564692e-13,0.0,132.43741754938205,0.0
132.8,4.999999877850055e-6,7.29473989950005e-14,1.221499443502178e-13,0.0,132.54136319417466,0.0
132.9,4.999999876009762e-6,7.427055753364169e-14,1.2399023809605022e-13,0.0,132.64526066795722,0.0
133.0,4.999999874136068e-6,7.561974391201579e-14,1.2586393101468184e-13,0.0,132.7491103048923,0.0
133.1,4.999999872228364e-6,7.699544963701705e-14,1.2777163462764966e-13,0.0,132.85291243914244,0.0
133.2,4.999999870286037e-6,7.839816604552646e-14,1.2971396203328558e-13,0.0,132.9566674460305,0.0
133.3,4.999999868308393e-6,7.98284472401356e-14,1.3169160654794374e-13,0.0,133.0603757632408,0.0
133.4,4.999999866294671e-6,8.128690481970721e-14,1.3370532883909e-13,0.0,133.16403774431677,0.0
133.5,4.999999864244109e-6,8.277415150759297e-14,1.3575589080186905e-13,0.0,133.2676537390936,0.0
133.6,4.999999862155945e-6,8.429080002714403e-14,1.3784405433142512e-13,0.0,133.37122409740638,0.0
133.7,4.999999860029419e-6,8.58374631017117e-14,1.3997058132290235e-13,0.0,133.47474916909022,0.0
133.8,4.999999857863766e-6,8.741475345464764e-14,1.421362336714456e-13,0.0,133.57822930398032,0.0
133.9,4.999999855658227e-6,8.902328380930218e-14,1.4434177327219778e-13,0.0,133.6816648519117,0.0
134.0,4.999999853412038e-6,9.066366688902699e-14,1.465879620203037e-13,0.0,133.7850561627195,0.0
134.1,4.9999998511244384e-6,9.233651541717332e-14,1.4887556181090756e-13,0.0,133.88840358623892,0.0
134.2,4.999999848794666e-6,9.404244211709241e-14,1.512053345391535e-13,0.0,133.991707472305,0.0
134.3,4.9999998464219605e-6,9.578205643667711e-14,1.5357804013783446e-13,0.0,134.09496821033537,0.0
134.4,4.999999844005479e-6,9.755603063958138e-14,1.5599452188289107e-13,0.0,134.19818629109196,0.0
134.5,4.999999841544267e-6,9.936513088011723e-14,1.58455732928352e-13,0.0,134.30136208019908,0.0
134.6,4.999999839037369e-6,1.0121012764753133e-13,1.609626311695887e-13,0.0,134.40449593125894,0.0
134.7,4.9999998364838255e-6,1.0309179143107028e-13,1.6351617450197245e-13,0.0,134.50758819787367,0.0
134.8,4.99999983388268e-6,1.0501089271998136e-13,1.6611732082087546e-13,0.0,134.61063923364543,0.0
134.9,4.999999831232972e-6,1.0696820200351006e-13,1.6876702802166757e-13,0.0,134.71364939217628,0.0
135.0,4.999999828533746e-6,1.0896448977090363e-13,1.7146625399972091e-13,0.0,134.81661902706847,0.0
135.1,4.9999998257840434e-6,1.110005265114087e-13,1.7421595665040686e-13,0.0,134.9195484919241,0.0
135.2,4.9999998229829055e-6,1.1307708271427194e-13,1.7701709386909682e-13,0.0,135.02243814034534,0.0
135.3,4.999999820129376e-6,1.151949288687406e-13,1.7987062355116294e-13,0.0,135.12528832593438,0.0
135.4,4.999999817222496e-6,1.1735483546406013e-13,1.82777503591975e-13,0.0,135.2280994022933,0.0
135.5,4.999999814261299e-6,1.1955757333694094e-13,1.8573870134159366e-13,0.0,135.33087184671203,0.0
135.6,4.999999811244646e-6,1.2180404918278497e-13,1.88755353620403e-13,0.0,135.43360614093794,0.0
135.7,4.999999808171324e-6,1.2409524070035777e-13,1.9182867585519426e-13,0.0,135.53630263245702,0.0
135.8,4.999999805040116e-6,1.264321255980733e-13,1.949598834821152e-13,0.0,135.63896166871896,0.0
135.9,4.999999801849807e-6,1.288156815843435e-13,1.9815019193731106e-13,0.0,135.7415835971732,0.0
136.0,4.9999997985991825e-6,1.3124688636758224e-13,2.014008166569297e-13,0.0,135.8441687652694,0.0
136.1,4.999999795287025e-6,1.3372671765620286e-13,2.0471297307711806e-13,0.0,135.9467175204571,0.0
136.2,4.9999997919121225e-6,1.3625615315861857e-13,2.0808787663402314e-13,0.0,136.04923021018595,0.0
136.3,4.999999788473257e-6,1.3883617058324338e-13,2.1152674276379285e-13,0.0,136.15170718190555,0.0
136.4,4.999999784969212e-6,1.414677476384891e-13,2.1503078690257223e-13,0.0,136.2541487830654,0.0
136.5,4.999999781398774e-6,1.4415186203276974e-13,2.1860122448650918e-13,0.0,136.3565553611152,0.0
136.6,4.999999777760728e-6,1.4688949147449856e-13,2.222392709517507e-13,0.0,136.45892726350445,0.0
136.7,4.999999774053841e-6,1.4968161813723484e-13,2.25946159118807e-13,0.0,136.56126496994904,0.0
136.8,4.999999770276664e-6,1.5252939217105793e-13,2.297233344033222e-13,0.0,136.6635689879507,0.0
136.9,4.999999766427655e-6,1.5543405790999343e-13,2.335723445707542e-13,0.0,136.76583965168484,0.0
137.0,4.999999762505262e-6,1.5839685984672112e-13,2.3749473752997726e-13,0.0,136.86807729470996,0.0
137.1,4.9999997585079374e-6,1.6141904247392006e-13,2.4149206118986475e-13,0.0,136.97028225058472,0.0
137.2,4.999999754434136e-6,1.6450185028426936e-13,2.4556586345928987e-13,0.0,137.07245485286754,0.0
137.3,4.999999750282307e-6,1.6764652777044891e-13,2.497176922471271e-13,0.0,137.17459543511703,0.0
137.4,4.999999746050903e-6,1.7085431942513603e-13,2.5394909546224733e-13,0.0,137.27670433089162,0.0
137.5,4.999999741738378e-6,1.7412646974101063e-13,2.5826162101352515e-13,0.0,137.37878187374986,0.0
137.6,4.999999737343183e-6,1.7746422321075176e-13,2.6265681680983373e-13,0.0,137.48082839725032,0.0
137.7,4.999999732863768e-6,1.8086882432703848e-13,2.671362307600463e-13,0.0,137.58284423495152,0.0
137.8,4.999999728298588e-6,1.8434151758255083e-13,2.717014107730375e-13,0.0,137.68482972041198,0.0
137.9,4.999999723646077e-6,1.8788354979494277e-13,2.763539220936693e-13,0.0,137.78678531863736,0.0
138.0,4.999999718904408e-6,1.9149637103809703e-13,2.810955906939794e-13,0.0,137.8887115482971,0.0
138.1,4.9999997140716116e-6,1.9518156462204025e-13,2.8592838703643035e-13,0.0,137.99060872243388,0.0
138.2,4.999999709145717e-6,1.9894071450769118e-13,2.9085428217356565e-13,0.0,138.09247715203028,0.0
138.3,4.999999704124752e-6,2.027754046559697e-13,2.9587524715793033e-13,0.0,138.19431714806908,0.0
138.4,4.999999699006747e-6,2.0668721902779237e-13,3.009932530420653e-13,0.0,138.2961290215328,0.0
138.5,4.999999693789729e-6,2.10677741584079e-13,3.0621027087851557e-13,0.0,138.39791308340423,0.0
138.6,4.999999688471728e-6,2.1474855628574832e-13,3.115282717198248e-13,0.0,138.49966964466594,0.0
138.7,4.999999683050772e-6,2.1890124709371911e-13,3.1694922661853673e-13,0.0,138.60139901630066,0.0
138.8,4.999999677524893e-6,2.2313739796891133e-13,3.224751066271964e-13,0.0,138.70310150929103,0.0
138.9,4.999999671892117e-6,2.2745859287224133e-13,3.281078827983444e-13,0.0,138.80477743461972,0.0
139.0,4.999999666150473e-6,2.3186641576462904e-13,3.3384952618452603e-13,0.0,138.90642710326938,0.0
139.1,4.999999660297975e-6,2.3636244997192465e-13,3.3970202462216654e-13,0.0,139.00805095452944,0.0
139.2,4.999999654332316e-6,2.4094852278696007e-13,3.4566768389983483e-13,0.0,139.1096495115375,0.0
139.3,4.9999996482509885e-6,2.456266481279137e-13,3.517490119064035e-13,0.0,139.21122306148126,0.0
139.4,4.999999642051481e-6,2.503988417048191e-13,3.579485181574159e-13,0.0,139.31277188699295,0.0
139.5,4.999999635731288e-6,2.55267119227714e-13,3.6426871216842057e-13,0.0,139.41429627070502,0.0
139.6,4.999999629287896e-6,2.602334964066347e-13,3.707121034549642e-13,0.0,139.51579649524984,0.0
139.7,4.999999622718797e-6,2.652999889516176e-13,3.772812015325934e-13,0.0,139.61727284325983,0.0
139.8,4.999999616021483e-6,2.704686125727006e-13,3.8397851591685697e-13,0.0,139.7187255973673,0.0
139.9,4.999999609193443e-6,2.75741382979917e-13,3.908065561232978e-13,0.0,139.82015504020467,0.0
140.0,4.999999602232168e-6,2.8112031588330466e-13,3.977678316674644e-13,0.0,139.92156145440427,0.0
140.1,4.999999595135147e-6,2.866074269929e-13,4.0486485206490365e-13,0.0,140.02294512259851,0.0
140.2,4.999999587899872e-6,2.9220473201873933e-13,4.121001268311622e-13,0.0,140.12430632741982,0.0
140.3,4.999999580523818e-6,2.9791424242541213e-13,4.1947618109183676e-13,0.0,140.22564547369586,0.0
140.4,4.999999573004073e-6,3.037382604778325e-13,4.269959254819399e-13,0.0,140.32696308192337,0.0
140.5,4.999999565337448e-6,3.0967934702399154e-13,4.346625509498473e-13,0.0,140.4282594109663,0.0
140.6,4.999999557520747e-6,3.1574006697997583e-13,4.4247925215411995e-13,0.0,140.52953471149058,0.0
140.7,4.999999549550775e-6,3.219229852618723e-13,4.5044922375331903e-13,0.0,140.63078923416225,0.0
140.8,4.999999541424339e-6,3.282306667857692e-13,4.585756604060079e-13,0.0,140.73202322964727,0.0
140.9,4.999999533138243e-6,3.3466567646774996e-13,4.668617567707432e-13,0.0,140.83323694861159,0.0
141.0,4.999999524689292e-6,3.412305792239029e-13,4.753107075060881e-13,0.0,140.9344306417212,0.0
141.1,4.9999995160742915e-6,3.479279399703148e-13,4.839257072706037e-13,0.0,141.0356045596421,0.0
141.2,4.999999507290049e-6,3.547603236230725e-13,4.927099507228513e-13,0.0,141.1367589530403,0.0
141.3,4.999999498333367e-6,3.6173029509826455e-13,5.016666325213944e-13,0.0,141.23789407258178,0.0
141.4,4.999999489201052e-6,3.688404193119739e-13,5.107989473247891e-13,0.0,141.33901016893245,0.0
141.5,4.999999479889895e-6,3.760932529502068e-13,5.201101035258756e-13,0.0,141.4401076064334,0.0
141.6,4.999999470396225e-6,3.8349169731636764e-13,5.296037742374429e-13,0.0,141.54118689673305,0.0
141.7,4.999999460715981e-6,3.910390077536522e-13,5.392840183003928e-13,0.0,141.64224827006242,0.0
141.8,4.999999450845097e-6,3.987384478096844e-13,5.491549021207162e-13,0.0,141.74329194364825,0.0
141.9,4.9999994407795076e-6,4.0659328103208225e-13,5.592204921043961e-13,0.0,141.84431813471727,0.0
142.0,4.9999994305151445e-6,4.146067709684698e-13,5.694848546574231e-13,0.0,141.9453270604963,0.0
142.1,4.999999420047943e-6,4.2278218116646914e-13,5.799520561857859e-13,0.0,142.046318938212,0.0
142.2,4.9999994093738366e-6,4.3112277517370224e-13,5.906261630954728e-13,0.0,142.1472939850912,0.0
142.3,4.999999398488758e-6,4.3963181653779376e-13,6.015112417924749e-13,0.0,142.24825241836066,0.0
142.4,4.999999387388641e-6,4.483125688063608e-13,6.126113586827746e-13,0.0,142.34919445524707,0.0
142.5,4.999999376069419e-6,4.571682955270279e-13,6.239305801723633e-13,0.0,142.45012031297725,0.0
142.6,4.999999364527027e-6,4.662022602474168e-13,6.35472972667229e-13,0.0,142.5510302087779,0.0
142.7,4.999999352757385e-6,4.75417713494797e-13,6.472426136124967e-13,0.0,142.65192446372865,0.0
142.8,4.999999340755862e-6,4.848183112381058e-13,6.592441372840997e-13,0.0,142.7528035766873,0.0
142.9,4.9999993285172945e-6,4.944081905789413e-13,6.714827049257031e-13,0.0,142.85366775054172,0.0
143.0,4.999999316036507e-6,5.041915039961961e-13,6.839634921043922e-13,0.0,142.9545171691786,0.0
143.1,4.999999303308324e-6,5.141724039687608e-13,6.966916743872484e-13,0.0,143.05535201648453,0.0
143.2,4.999999290327572e-6,5.243550429755251e-13,7.096724273413536e-13,0.0,143.15617247634626,0.0
143.3,4.9999992770890725e-6,5.347435734953825e-13,7.229109265337934e-13,0.0,143.25697873265037,0.0
143.4,4.999999263587652e-6,5.453421480072174e-13,7.364123475316419e-13,0.0,143.35777096928348,0.0
143.5,4.9999992498181336e-6,5.561549189899225e-13,7.501818659019845e-13,0.0,143.4585493701323,0.0
143.6,4.999999235775341e-6,5.671860389223884e-13,7.642246572119029e-13,0.0,143.55931411908344,0.0
143.7,4.999999221454102e-6,5.78439660283505e-13,7.78545897028479e-13,0.0,143.66006540002357,0.0
143.8,4.999999206849238e-6,5.89919935552166e-13,7.931507609187984e-13,0.0,143.76080339683935,0.0
143.9,4.9999991919553275e-6,6.016312023396351e-13,8.080446717968471e-13,0.0,143.86152834098766,0.0
144.0,4.999999176765897e-6,6.135786041825741e-13,8.232341015474375e-13,0.0,143.9622405794902,0.0
144.1,4.9999991612747125e-6,6.257671324771849e-13,8.387252870053311e-13,0.0,144.06294031560606,0.0
144.2,4.999999145475582e-6,6.382017437341552e-13,8.545244172010835e-13,0.0,144.1636277396938,0.0
144.3,4.9999991293623185e-6,6.508873944641766e-13,8.706376811652554e-13,0.0,144.26430304211218,0.0
144.4,4.9999991129287315e-6,6.638290411779298e-13,8.870712679283934e-13,0.0,144.3649664132198,0.0
144.5,4.99999909616884e-6,6.770314604585129e-13,9.038311601573944e-13,0.0,144.46561809306368,0.0
144.6,4.999999079076439e-6,6.904995843185965e-13,9.2092356084351e-13,0.0,144.56625838254485,0.0
144.7,4.999999061644242e-6,7.042392542905049e-13,9.383557582662318e-13,0.0,144.6668874345905,0.0
144.8,4.999999043864915e-6,7.182563499871767e-13,9.561350854960962e-13,0.0,144.76750539428534,0.0
144.9,4.999999025731125e-6,7.32556751021539e-13,9.74268875603623e-13,0.0,144.86811240671386,0.0
145.0,4.9999990072355386e-6,7.471463370065302e-13,9.927644616593477e-13,0.0,144.9687086169607,0.0
145.1,4.999998988370823e-6,7.620309875550855e-13,1.0116291767338012e-12,0.0,145.06929417011045,0.0
145.2,4.999998969129646e-6,7.772165822801392e-13,1.030870353897514e-12,0.0,145.1698692112478,0.0
145.3,4.999998949504674e-6,7.92709000794631e-13,1.0504953262210221e-12,0.0,145.27043388545732,0.0
145.4,4.999998929488574e-6,8.085141227114864e-13,1.070511426774845e-12,0.0,145.3709883378236,0.0
145.5,4.999998909074012e-6,8.246378276436451e-13,1.0909259886295187e-12,0.0,145.47153271343123,0.0
145.6,4.999998888253328e-6,8.410862321223117e-13,1.1117466716521293e-12,0.0,145.57206722404675,0.0
145.7,4.9999988670176985e-6,8.578663550009636e-13,1.132982301327572e-12,0.0,145.67259215414248,0.0
145.8,4.999998845358288e-6,8.749852715655624e-13,1.1546417132136854e-12,0.0,145.7731076486132,0.0
145.9,4.999998823266269e-6,8.92450049161183e-13,1.1767337308342994e-12,0.0,145.8736138476396,0.0
146.0,4.999998800732823e-6,9.102677551329152e-13,1.1992671777132635e-12,0.0,145.97411089140246,0.0
146.1,4.999998777749123e-6,9.284454568258443e-13,1.2222508773744194e-12,0.0,146.0745989200825,0.0
146.2,4.999998754306347e-6,9.469902215850542e-13,1.2456936533416108e-12,0.0,146.17507807386045,0.0
146.3,4.9999987303956845e-6,9.659091056770467e-13,1.2696043167966574e-12,0.0,146.27554849575586,0.0
146.4,4.999998706008477e-6,9.852089882921165e-13,1.2939915228981447e-12,0.0,146.37601044821199,0.0
146.5,4.999998681134671e-6,1.004897901145914e-12,1.3188653301654783e-12,0.0,146.47646411270273,0.0
146.6,4.999998655763696e-6,1.0249843124299534e-12,1.344236304363566e-12,0.0,146.57690959654735,0.0
146.7,4.999998629884989e-6,1.0454766903357482e-12,1.3701150112573152e-12,0.0,146.6773470070652,0.0
146.8,4.999998603487984e-6,1.066383503054819e-12,1.396512016611641e-12,0.0,146.77777645157568,0.0
146.9,4.999998576562113e-6,1.0877132187786678e-12,1.4234378861914363e-12,0.0,146.87819803739808,0.0
147.0,4.999998549096814e-6,1.1094743056988142e-12,1.450903185761616e-12,0.0,146.9786118718517,0.0
147.1,4.999998521081519e-6,1.1316752320067725e-12,1.4789184810870877e-12,0.0,147.0790180622559,0.0
147.2,4.999998492505661e-6,1.1543244658940562e-12,1.507494337932759e-12,0.0,147.17941671593005,0.0
147.3,4.999998463358678e-6,1.1774304755521863e-12,1.5366413220635457e-12,0.0,147.27980794019348,0.0
147.4,4.999998433629233e-6,1.2010023194583465e-12,1.5663707672679437e-12,0.0,147.3801918874356,0.0
147.5,4.999998403304607e-6,1.2250501338618103e-12,1.5966953927035346e-12,0.0,147.48056876390137,0.0
147.6,4.999998372372788e-6,1.2495835291799971e-12,1.6276272123642988e-12,0.0,147.58093869827223,0.0
147.7,4.999998340821363e-6,1.2746124373584497e-12,1.6591786364713811e-12,0.0,147.6813018075163,0.0
147.8,4.99999830863788e-6,1.3001468258950745e-12,1.6913621192297597e-12,0.0,147.78165820782309,0.0
147.9,4.999998275809906e-6,1.3261966376326012e-12,1.7241900931114527e-12,0.0,147.88200802753659,0.0
148.0,4.999998242324237e-6,1.3527724342145068e-12,1.7576757622322488e-12,0.0,147.98235138725832,0.0
148.1,4.9999982081672406e-6,1.379885127955846e-12,1.7918327581313171e-12,0.0,148.08268839023674,0.0
148.2,4.9999981733252865e-6,1.4075456312142312e-12,1.8266747123986993e-12,0.0,148.1830191397169,0.0
148.3,4.999998137784742e-6,1.435764856347282e-12,1.8622152566244475e-12,0.0,148.2833437389439,0.0
148.4,4.999998101531957e-6,1.4645537280937415e-12,1.8984680415787474e-12,0.0,148.38366229559568,0.0
148.5,4.999998064552598e-6,1.493923699502453e-12,1.935447400576805e-12,0.0,148.4839749407353,0.0
148.6,4.999998026831491e-6,1.5238869125445443e-12,1.9731685068103166e-12,0.0,148.5842817747162,0.0
148.7,4.999997988353414e-6,1.554455553922611e-12,2.0116465843196584e-12,0.0,148.68458289140347,0.0
148.8,4.999997949103141e-6,1.585641810339257e-12,2.0508968571452163e-12,0.0,148.784878384662,0.0
148.9,4.999997909065449e-6,1.6174578684970599e-12,2.0909345493273443e-12,0.0,148.88516834835676,0.0
149.0,4.999997868225104e-6,1.6499159022146458e-12,2.1317748947822133e-12,0.0,148.98545290449943,0.0
149.1,4.999997826565593e-6,1.683029105195832e-12,2.1734344058437876e-12,0.0,149.08573217324135,0.0
149.2,4.999997784069656e-6,1.7168112973754686e-12,2.2159303427973515e-12,0.0,149.18600623358358,0.0
149.3,4.999997740720032e-6,1.7512762997821077e-12,2.2592799671794286e-12,0.0,149.2862751643959,0.0
149.4,4.999997696499459e-6,1.7864379334442735e-12,2.303500540526504e-12,0.0,149.386539044548,0.0
149.5,4.999997651390675e-6,1.8223100193905193e-12,2.348609324375101e-12,0.0,149.48679795290954,0.0
149.6,4.999997605376418e-6,1.8589063786493877e-12,2.39462358026173e-12,0.0,149.58705196835035,0.0
149.7,4.999997558439163e-6,1.8962410146355778e-12,2.441560836600968e-12,0.0,149.68730120692115,0.0
149.8,4.999997510559684e-6,1.9343292755204613e-12,2.4894403152633092e-12,0.0,149.78754579126553,0.0
149.9,4.999997461718121e-6,1.973187063403299e-12,2.5382818778654637e-12,0.0,149.88778579034292,0.0
150.0,4.999997411894611e-6,2.012830281190679e-12,2.5881053867526683e-12,0.0,149.98802127283574,0.0
150.1,4.999997361069294e-6,2.0532748317891763e-12,2.6389307042701474e-12,0.0,150.08825230742642,0.0
150.2,4.9999973092223045e-6,2.0945366181053674e-12,2.690777692763125e-12,0.0,150.1884789627974,0.0
150.3,4.999997256333783e-6,2.1366315430458397e-12,2.74366621457684e-12,0.0,150.28870130763107,0.0
150.4,4.999997202383776e-6,2.179575539670759e-12,2.797616222817552e-12,0.0,150.38891945546774,0.0
150.5,4.999997147350343e-6,2.223386112804049e-12,2.8526496539371117e-12,0.0,150.48913353075102,0.0
150.6,4.999997091210418e-6,2.26808173767491e-12,2.9087895795346097e-12,0.0,150.58934358895766,0.0
150.7,4.999997033940923e-6,2.3136808930142182e-12,2.9660590749988936e-12,0.0,150.6895496850559,0.0
150.8,4.999996975518782e-6,2.360202057552863e-12,3.024481215718827e-12,0.0,150.78975187401414,0.0
150.9,4.999996915920921e-6,2.4076637100216934e-12,3.0840790770832247e-12,0.0,150.88995021080063,0.0
151.0,4.999996855124264e-6,2.4560843291515983e-12,3.14487573448095e-12,0.0,150.99014475038373,0.0
151.1,4.999996793105734e-6,2.5054823936734534e-12,3.2068942633008513e-12,0.0,151.09033554773168,0.0
151.2,4.999996729841875e-6,2.5558766243743957e-12,3.2701581228809806e-12,0.0,151.19052271748498,0.0
151.3,4.99999666530661e-6,2.607287820483938e-12,3.334693387857997e-12,0.0,151.29070638259583,0.0
151.4,4.999996599472859e-6,2.659737667700261e-12,3.4005271387016222e-12,0.0,151.39088658849326,0.0
151.5,4.99999653231354e-6,2.7132478525550235e-12,3.467686456631579e-12,0.0,151.4910633803886,0.0
151.6,4.999996463801575e-6,2.7678400615798675e-12,3.536198422867574e-12,0.0,151.5912368034931,0.0
151.7,4.999996393909879e-6,2.823535981306435e-12,3.606090118629311e-12,0.0,151.6914069030182,0.0
151.8,4.999996322611372e-6,2.880357298266385e-12,3.677388625136517e-12,0.0,151.79157372417515,0.0
151.9,4.9999962498789735e-6,2.938325698991328e-12,3.750121023608856e-12,0.0,151.8917373121753,0.0
152.0,4.9999961756853655e-6,2.997462980709794e-12,3.8243146312416106e-12,0.0,151.9918977738276,0.0
152.1,4.999996100000175e-6,3.0577933546717327e-12,3.899999822042562e-12,0.0,152.0920552372036,0.0
152.2,4.999996022791425e-6,3.1193424282955503e-12,3.977208571320729e-12,0.0,152.19220973723105,0.0
152.3,4.999995944027137e-6,3.1821358141073525e-12,4.055972859569611e-12,0.0,152.2923613080706,0.0
152.4,4.9999958636753295e-6,3.24619912463319e-12,4.136324667282644e-12,0.0,152.39250998388297,0.0
152.5,4.999995781704022e-6,3.311557972399169e-12,4.2182959749533285e-12,0.0,152.4926557988288,0.0
152.6,4.999995698081233e-6,3.378237969931376e-12,4.301918763075142e-12,0.0,152.5927987870688,0.0
152.7,4.9999956127749845e-6,3.4462647297558986e-12,4.387225012141564e-12,0.0,152.6929389827637,0.0
152.8,4.999995525753294e-6,3.5156638507151625e-12,4.474246702393533e-12,0.0,152.79307642914333,0.0
152.9,4.999995436982428e-6,3.5864621669057413e-12,4.5630175686205015e-12,0.0,152.89321128149393,0.0
153.0,4.999995346424856e-6,3.658689677741853e-12,4.653575140838323e-12,0.0,152.99334360560675,0.0
153.1,4.99999525404259e-6,3.7323768069127484e-12,4.745957406200094e-12,0.0,153.09347342756044,0.0
153.2,4.999995159797645e-6,3.807553978107679e-12,4.840202351858913e-12,0.0,153.1936007734336,0.0
153.3,4.999995063652032e-6,3.884251615015915e-12,4.936347964967903e-12,0.0,153.29372566930488,0.0
153.4,4.999994965567764e-6,3.962500141326666e-12,5.034432232680106e-12,0.0,153.3938481412528,0.0
153.5,4.999994865506854e-6,4.042329980729202e-12,5.134493142148648e-12,0.0,153.4939682153561,0.0
153.6,4.999994763431316e-6,4.123771556912775e-12,5.236568680526625e-12,0.0,153.59408591769335,0.0
153.7,4.999994659303026e-6,4.206855325247576e-12,5.340696971146376e-12,0.0,153.69420131773492,0.0
153.8,4.999994553080115e-6,4.291614586882453e-12,5.446919882197275e-12,0.0,153.794314567657,0.0
153.9,4.999994444717391e-6,4.378085522571602e-12,5.555282605784312e-12,0.0,153.89442569411207,0.0
154.0,4.999994334169575e-6,4.466304400182761e-12,5.665830423266172e-12,0.0,153.99453471487556,0.0
154.1,4.999994221391381e-6,4.556307487583641e-12,5.7786086160015155e-12,0.0,154.09464164772297,0.0
154.2,4.999994106337532e-6,4.648131052641959e-12,5.893662465348997e-12,0.0,154.19474651042984,0.0
154.3,4.9999939889627455e-6,4.741811363225455e-12,6.0110372526673116e-12,0.0,154.29484932077165,0.0
154.4,4.999993869221738e-6,4.837384687201789e-12,6.130778259315049e-12,0.0,154.39495009652384,0.0
154.5,4.99999374706923e-6,4.934887292438703e-12,6.252930766650899e-12,0.0,154.49504885546193,0.0
154.6,4.999993622459589e-6,5.034355608107933e-12,6.377540408450198e-12,0.0,154.59514567248965,0.0
154.7,4.999993495342095e-6,5.135829976641547e-12,6.504657902642389e-12,0.0,154.69524069431554,0.0
154.8,4.999993365662626e-6,5.2393537365150565e-12,6.634337371891921e-12,0.0,154.79533393766354,0.0
154.9,4.999993233367011e-6,5.344970276147114e-12,6.7666329871135006e-12,0.0,154.89542541386538,0.0
155.0,4.999993098401078e-6,5.452722983956466e-12,6.901598919221945e-12,0.0,154.9955151342527,0.0
155.1,4.999992960710658e-6,5.562655248361826e-12,7.0392893391320375e-12,0.0,155.09560311015733,0.0
155.2,4.99999282024158e-6,5.674810457781912e-12,7.1797584177585556e-12,0.0,155.19568935291096,0.0
155.3,4.999992676939672e-6,5.78923200063547e-12,7.323060326016323e-12,0.0,155.29577387384538,0.0
155.4,4.999992530750763e-6,5.905963265341152e-12,7.46924923482004e-12,0.0,155.39585668429223,0.0
155.5,4.999992381620297e-6,6.025047799366731e-12,7.618379701519298e-12,0.0,155.49593785518576,0.0
155.6,4.999992229487603e-6,6.1465338497341716e-12,7.770512395557015e-12,0.0,155.5960175323011,0.0
155.7,4.999992074287797e-6,6.2704733731518765e-12,7.925712200831656e-12,0.0,155.69609572655776,0.0
155.8,4.999991915955935e-6,6.396918389776493e-12,8.084044063093962e-12,0.0,155.7961724433181,0.0
155.9,4.99999175442707e-6,6.525920919764563e-12,8.245572928094531e-12,0.0,155.89624768794442,0.0
156.0,4.999991589636257e-6,6.657532983272735e-12,8.410363741584106e-12,0.0,155.99632146579904,0.0
156.1,4.999991421518549e-6,6.791806600457623e-12,8.57848144931338e-12,0.0,156.09639378224418,0.0
156.2,4.999991250009001e-6,6.928793791475838e-12,8.749990997033045e-12,0.0,156.19646464264224,0.0
156.3,4.999991075042668e-6,7.068546576484035e-12,8.924957330493846e-12,0.0,156.2965340523555,0.0
156.4,4.999990896554376e-6,7.2111170323635654e-12,9.103445622111245e-12,0.0,156.39660205820104,0.0
156.5,4.999990714472566e-6,7.356562012859668e-12,9.285527432004462e-12,0.0,156.49666881772296,0.0
156.6,4.9999905287194485e-6,7.504943782630738e-12,9.471280549981059e-12,0.0,156.59673434616582,0.0
156.7,4.999990339217011e-6,7.65632482797314e-12,9.660782987794965e-12,0.0,156.69679864410088,0.0
156.8,4.999990145887241e-6,7.810767635183284e-12,9.854112757200158e-12,0.0,156.79686171209957,0.0
156.9,4.999989948652129e-6,7.968334690557452e-12,1.0051347869950454e-11,0.0,156.89692355073308,0.0
157.0,4.999989747433661e-6,8.129088480392053e-12,1.0252566337799834e-11,0.0,156.99698416057282,0.0
157.1,4.999989542153826e-6,8.293091490983457e-12,1.0457846172502226e-11,0.0,157.09704354219008,0.0
157.2,4.999989332734613e-6,8.460406208628026e-12,1.0667265385811552e-11,0.0,157.19710169615618,0.0
157.3,4.999989119097961e-6,8.631095085177986e-12,1.0880902038240045e-11,0.0,157.2971586433988,0.0
157.4,4.999988901160057e-6,8.80522467885551e-12,1.1098839941423452e-11,0.0,157.39721454207768,0.0
157.5,4.9999886788278995e-6,8.98286936257993e-12,1.1321172098916982e-11,0.0,157.49726942285645,0.0
157.6,4.999988452007735e-6,9.164104232031735e-12,1.1547992264533433e-11,0.0,157.5973232824608,0.0
157.7,4.999988220605806e-6,9.349004382891402e-12,1.1779394192085602e-11,0.0,157.69737611761633,0.0
157.8,4.999987984528362e-6,9.537644910839477e-12,1.2015471635386353e-11,0.0,157.79742792504877,0.0
157.9,4.99998774368165e-6,9.730100911556334e-12,1.2256318348248349e-11,0.0,157.8974787014837,0.0
158.0,4.999987497971914e-6,9.92644748072251e-12,1.2502028084484457e-11,0.0,157.99752844364681,0.0
158.1,4.9999872473054e-6,1.0126759714018492e-11,1.2752694597907468e-11,0.0,158.09757714826378,0.0
158.2,4.999986991588398e-6,1.0331112644205625e-11,1.3008411600232622e-11,0.0,158.19762481879565,0.0
158.3,4.999986730723135e-6,1.0539583926979278e-11,1.326927686251191e-11,0.0,158.29767160281247,0.0
158.4,4.999986464598886e-6,1.0752261984781716e-11,1.3535401111590342e-11,0.0,158.3977175558948,0.0
158.5,4.999986193102715e-6,1.0969237282123806e-11,1.3806897282607391e-11,0.0,158.49776267027255,0.0
158.6,4.999985916121687e-6,1.1190600283516363e-11,1.4083878310702458e-11,0.0,158.59780693817564,0.0
158.7,4.999985633542867e-6,1.1416441453470199e-11,1.4366457131014943e-11,0.0,158.69785035183406,0.0
158.8,4.99998534525332e-6,1.1646851256496198e-11,1.4654746678684334e-11,0.0,158.79789290347776,0.0
158.9,4.999985051140109e-6,1.188192015710504e-11,1.494885988884986e-11,0.0,158.89793458533663,0.0
159.0,4.999984751090302e-6,1.2121738619807602e-11,1.524890969665101e-11,0.0,158.99797538964063,0.0
159.1,4.999984444990961e-6,1.2366397109114703e-11,1.5555009037227186e-11,0.0,159.09801530861972,0.0
159.2,4.999984132727899e-6,1.2615986684672788e-11,1.5867272100213446e-11,0.0,159.19805441323237,0.0
159.3,4.999983814172793e-6,1.2870609363564563e-11,1.6185827204640418e-11,0.0,159.2980928421443,0.0
159.4,4.999983489189364e-6,1.3130374295750829e-11,1.6510810635025466e-11,0.0,159.39813058823123,0.0
159.5,4.999983157641261e-6,1.3395390698617919e-11,1.684235873770802e-11,0.0,159.4981676409147,0.0
159.6,4.99998281939214e-6,1.3665767789552081e-11,1.7180607859027435e-11,0.0,159.59820398961617,0.0
159.7,4.999982474305653e-6,1.3941614785939577e-11,1.752569434532306e-11,0.0,159.69823962375725,0.0
159.8,4.9999821222454555e-6,1.4223040905166744e-11,1.7877754542934344e-11,0.0,159.79827453275942,0.0
159.9,4.999981763075201e-6,1.4510155364619677e-11,1.823692479820043e-11,0.0,159.89830870604422,0.0
160.0,4.999981396658541e-6,1.4803067381684712e-11,1.8603341457460782e-11,0.0,159.99834213303313,0.0
160.1,4.999981022859092e-6,1.5101886085277133e-11,1.8977140906637927e-11,0.0,160.09837482233854,0.0
160.2,4.9999806415308186e-6,1.5406727380712784e-11,1.935846917988767e-11,0.0,160.19840693382696,0.0
160.3,4.99998025251068e-6,1.5717721615028054e-11,1.974748931853265e-11,0.0,160.29843849521018,0.0
160.4,4.999979855634066e-6,1.6035000645810655e-11,2.0144365932995163e-11,0.0,160.3984694935553,0.0
160.5,4.999979450736366e-6,1.6358696330648543e-11,2.054926363369781e-11,0.0,160.49849991592941,0.0
160.6,4.999979037652968e-6,1.6688940527129616e-11,2.096234703106312e-11,0.0,160.59852974939977,0.0
160.7,4.999978616219264e-6,1.7025865092841743e-11,2.1383780735513584e-11,0.0,160.69855898103341,0.0
160.8,4.999978186270642e-6,1.7369601885372914e-11,2.1813729357471844e-11,0.0,160.7985875978976,0.0
160.9,4.999977747642492e-6,1.772028276231081e-11,2.2252357507360154e-11,0.0,160.89861558705937,0.0
161.0,4.9999773001702035e-6,1.8078039581243414e-11,2.269982979560115e-11,0.0,160.9986429355859,0.0
161.1,4.999976843685661e-6,1.844300615534202e-11,2.3156314338322527e-11,0.0,161.09866974327477,0.0
161.2,4.999976377998098e-6,1.8815334400017087e-11,2.3622001901161485e-11,0.0,161.19869611398917,0.0
161.3,4.999975902908782e-6,1.9195183505736844e-11,2.4097091217101094e-11,0.0,161.29872203284125,0.0
161.4,4.99997541821898e-6,1.9582712663320037e-11,2.458178101941229e-11,0.0,161.39874748492736,0.0
161.5,4.999974923729958e-6,1.997808106358574e-11,2.5076270041366386e-11,0.0,161.4987724553437,0.0
161.6,4.999974419242983e-6,2.038144789735291e-11,2.558075701623459e-11,0.0,161.59879692918662,0.0
161.7,4.999973904559322e-6,2.0792972355440508e-11,2.6095440677288093e-11,0.0,161.69882089155243,0.0
161.8,4.999973379480241e-6,2.1212813628667614e-11,2.6620519757798234e-11,0.0,161.79884432753744,0.0
161.9,4.999972843807008e-6,2.164113090785296e-11,2.7156192991035917e-11,0.0,161.8988672222378,0.0
162.0,4.9999722973404185e-6,2.207808341959228e-11,2.7702659580690127e-11,0.0,161.99888959818958,0.0
162.1,4.999971739862672e-6,2.252384405644627e-11,2.8260137326284468e-11,0.0,162.098911612257,0.0
162.2,4.999971171134848e-6,2.2978604006480252e-11,2.8828865151021314e-11,0.0,162.19893326944504,0.0
162.3,4.999970590917015e-6,2.3442555459499444e-11,2.9409082984128264e-11,0.0,162.29895455320258,0.0
162.4,4.999969998969245e-6,2.3915890605308696e-11,3.000103075483244e-11,0.0,162.39897544697857,0.0
162.5,4.999969395051607e-6,2.4398801633713233e-11,3.060494839236144e-11,0.0,162.49899593422208,0.0
162.6,4.9999687789241735e-6,2.4891480734518165e-11,3.1221075825942714e-11,0.0,162.59901599838207,0.0
162.7,4.9999681503470144e-6,2.539412009752859e-11,3.1849652984803696e-11,0.0,162.69903562290747,0.0
162.8,4.9999675090802015e-6,2.5906911912549757e-11,3.2490919798172e-11,0.0,162.79905479124739,0.0
162.9,4.999966854883843e-6,2.6430048310164226e-11,3.314511615681996e-11,0.0,162.89907348943956,0.0
163.0,4.9999661875092166e-6,2.6963726927573726e-11,3.381249078268692e-11,0.0,162.99909184600185,0.0
163.1,4.9999655066739015e-6,2.7508173072073516e-11,3.449332609795563e-11,0.0,163.09910992702265,0.0
163.2,4.999964812088232e-6,2.8063618772491837e-11,3.5187911766905344e-11,0.0,163.19912771457587,0.0
163.3,4.999964103462545e-6,2.8630296057657066e-11,3.5896537453815516e-11,0.0,163.29914519073537,0.0
163.4,4.999963380507176e-6,2.920843695639712e-11,3.661949282296499e-11,0.0,163.3991623375749,0.0
163.5,4.999962642932461e-6,2.979827349754037e-11,3.7357067538633236e-11,0.0,163.4991791371684,0.0
163.6,4.999961890448734e-6,3.0400037709915045e-11,3.8109551265099487e-11,0.0,163.59919557158972,0.0
163.7,4.999961122766333e-6,3.101396162234939e-11,3.8877233666642993e-11,0.0,163.69921162291266,0.0
163.8,4.999960339595591e-6,3.164027726367178e-11,3.966040440754325e-11,0.0,163.79922727321116,0.0
163.9,4.999959540644859e-6,3.227921743719808e-11,4.0459355140916264e-11,0.0,163.89924256631508,0.0
164.0,4.9999587255893135e-6,3.293104019029361e-11,4.127441068594124e-11,0.0,163.99925764527302,0.0
164.1,4.999957894079706e-6,3.3596025170161946e-11,4.210592029345009e-11,0.0,164.09927249947083,0.0
164.2,4.999957045766328e-6,3.427445250229749e-11,4.295423367162851e-11,0.0,164.19928710983586,0.0
164.3,4.9999561802994705e-6,3.496660231219481e-11,4.3819700528662424e-11,0.0,164.29930145729543,0.0
164.4,4.999955297329427e-6,3.567275472534793e-11,4.4702670572737046e-11,0.0,164.39931552277682,0.0
164.5,4.999954396506487e-6,3.6393189867251434e-11,4.56034935120383e-11,0.0,164.49932928720733,0.0
164.6,4.999953477480945e-6,3.7128187863399736e-11,4.652251905475187e-11,0.0,164.59934273151435,0.0
164.7,4.999952539903091e-6,3.787802883928723e-11,4.746009690906346e-11,0.0,164.69935583662516,0.0
164.8,4.999951583423271e-6,3.864299269804696e-11,4.8416576728935615e-11,0.0,164.79936859466247,0.0
164.9,4.999950607671826e-6,3.942337289743725e-11,4.9392328172965834e-11,0.0,164.89938115199644,0.0
165.0,4.999949612232569e-6,4.021950193438604e-11,5.038776742995603e-11,0.0,164.99939354381414,0.0
165.1,4.999948596683302e-6,4.103171800010683e-11,5.1403316697301966e-11,0.0,165.09940575008807,0.0
165.2,4.999947560601827e-6,4.1860359285813176e-11,5.24393981723994e-11,0.0,165.1994177507907,0.0
165.3,4.999946503565946e-6,4.2705763982718825e-11,5.3496434052644365e-11,0.0,165.29942952589448,0.0
165.4,4.999945425153463e-6,4.3568270282036847e-11,5.457484653543203e-11,0.0,165.39944105537185,0.0
165.5,4.99994432494218e-6,4.4448216374980995e-11,5.5675057818158455e-11,0.0,165.49945231919534,0.0
165.6,4.9999432025099e-6,4.534594045276479e-11,5.6797490098219367e-11,0.0,165.59946329733737,0.0
165.7,4.999942057434425e-6,4.626178070660177e-11,5.7942565573010535e-11,0.0,165.6994739697704,0.0
165.8,4.99994088928737e-6,4.7196078505647825e-11,5.911071262718543e-11,0.0,165.79948440860292,0.0
165.9,4.999939697585071e-6,4.814921860618491e-11,6.030241492679304e-11,0.0,165.89949473182895,0.0
166.0,4.999938481817896e-6,4.9121609209138736e-11,6.151818210237712e-11,0.0,165.99950492000357,0.0
166.1,4.999937241476133e-6,5.011365860634588e-11,6.275852386489995e-11,0.0,166.09951495230754,0.0
166.2,4.9999359760500734e-6,5.1125775089642926e-11,6.402394992532386e-11,0.0,166.1995248079216,0.0
166.3,4.999934685030004e-6,5.215836695086674e-11,6.53149699946115e-11,0.0,166.29953446602647,0.0
166.4,4.999933367906215e-6,5.3211842481853335e-11,6.663209378372445e-11,0.0,166.3995439058029,0.0
166.5,4.999932024168995e-6,5.4286609974439565e-11,6.797583100362536e-11,0.0,166.4995531064316,0.0
166.6,4.999930653308634e-6,5.538307772046202e-11,6.934669136527654e-11,0.0,166.59956204709337,0.0
166.7,4.999929254814969e-6,5.6501653770133846e-11,7.074518502914278e-11,0.0,166.69957073281225,0.0
166.8,4.9999278281371235e-6,5.764277534297858e-11,7.217186287574186e-11,0.0,166.7995793164934,0.0
166.9,4.99992637266408e-6,5.880693112226345e-11,7.3627335918024e-11,0.0,166.89958780907915,0.0
167.0,4.99992488778048e-6,5.99946140292227e-11,7.511221951818017e-11,0.0,166.99959618909105,0.0
167.1,4.99992337287096e-6,6.120631698509024e-11,7.66271290384009e-11,0.0,167.09960443505068,0.0
167.2,4.999921827320156e-6,6.244253291110002e-11,7.817267984087675e-11,0.0,167.1996125254795,0.0
167.3,4.99992025051271e-6,6.370375472848631e-11,7.974948728779869e-11,0.0,167.2996204388991,0.0
167.4,4.999918641833256e-6,6.499047535848232e-11,8.13581667413564e-11,0.0,167.399628153831,0.0
167.5,4.999917000666434e-6,6.630318772232236e-11,8.299933356374084e-11,0.0,167.4996356487967,0.0
167.6,4.9999153263968986e-6,6.764238471804022e-11,8.46736030993616e-11,0.0,167.59964290263662,0.0
167.7,4.999913618392865e-6,6.900856883480261e-11,8.63816071332095e-11,0.0,167.69965002149138,0.0
167.8,4.999911875936328e-6,7.040231228216903e-11,8.812406366908409e-11,0.0,167.79965708774094,0.0
167.9,4.999910098284381e-6,7.182421014969863e-11,8.99017156161766e-11,0.0,167.8996640793531,0.0
168.0,4.999908284694114e-6,7.327485752695171e-11,9.171530588367972e-11,0.0,167.99967097429575,0.0
168.1,4.9999064344226165e-6,7.475484950348822e-11,9.356557738078565e-11,0.0,168.0996777505366,0.0
168.2,4.999904546726981e-6,7.626478116886803e-11,9.545327301668661e-11,0.0,168.19968438604366,0.0
168.3,4.999902620864296e-6,7.780524761265152e-11,9.737913570057534e-11,0.0,168.2996908587847,0.0
168.4,4.999900656091656e-6,7.937684392439775e-11,9.934390834164297e-11,0.0,168.39969714672745,0.0
168.5,4.999898651666148e-6,8.098016519366706e-11,1.0134833384908225e-10,0.0,168.49970322783983,0.0
168.6,4.999896606842028e-6,8.261580720376994e-11,1.0339315796880688e-10,0.0,168.59970912663024,0.0
168.7,4.999894520797583e-6,8.428442239807122e-11,1.054792024137406e-10,0.0,168.69971499100598,0.0
168.8,4.999892392638428e-6,8.598672667228587e-11,1.0760736156895954e-10,0.0,168.7997208141632,0.0
168.9,4.999890221467674e-6,8.772343845799249e-11,1.0977853232275428e-10,0.0,168.89972657364135,0.0
169.0,4.999888006388433e-6,8.94952761867711e-11,1.119936115634173e-10,0.0,168.99973224697996,0.0
169.1,4.999885746503817e-6,9.130295829020123e-11,1.1425349617924042e-10,0.0,169.09973781171854,0.0
169.2,4.999883440916938e-6,9.314720319986241e-11,1.1655908305851546e-10,0.0,169.19974324539655,0.0
169.3,4.999881088730907e-6,9.502872934733475e-11,1.1891126908953492e-10,0.0,169.29974852555353,0.0
169.4,4.999878689048836e-6,9.694825516419668e-11,1.2131095116058934e-10,0.0,169.399753629729,0.0
169.5,4.999876240974039e-6,9.890649870235241e-11,1.2375902595718838e-10,0.0,169.49975854075132,0.0
169.6,4.999873743569941e-6,1.009042038217661e-10,1.2625643005557525e-10,0.0,169.59976339098432,0.0
169.7,4.999871195775676e-6,1.0294221735764321e-10,1.2880422431985096e-10,0.0,169.69976822937295,0.0
169.8,4.9998685965084715e-6,1.0502140664206142e-10,1.3140349152485883e-10,0.0,169.7997730331093,0.0
169.9,4.9998659446855515e-6,1.0714263900709664e-10,1.3405531444543994e-10,0.0,169.8997777793853,0.0
170.0,4.9998632392241405e-6,1.0930678178482649e-10,1.3676077585643762e-10,0.0,169.999782445393,0.0
170.1,4.999860479041464e-6,1.1151470230732807e-10,1.395209585326944e-10,0.0,170.09978700832448,0.0
170.2,4.999857663054748e-6,1.1376726790667843e-10,1.4233694524905295e-10,0.0,170.1997914453718,0.0
170.3,4.999854790181216e-6,1.1606534591495533e-10,1.452098187803566e-10,0.0,170.29979573372697,0.0
170.4,4.999851859338095e-6,1.1840980366423451e-10,1.4814066190144631e-10,0.0,170.39979985058196,0.0
170.5,4.999848869432299e-6,1.2080151312357561e-10,1.5113056769768856e-10,0.0,170.4998038463655,0.0
170.6,4.999845819238968e-6,1.232414478173366e-10,1.5418076102899353e-10,0.0,170.59980785215768,0.0
170.7,4.999842707451816e-6,1.2573065387061227e-10,1.5729254818107558e-10,0.0,170.69981184970018,0.0
170.8,4.999839532763665e-6,1.2827017836636703e-10,1.6046723633167825e-10,0.0,170.7998158158116,0.0
170.9,4.999836293867337e-6,1.3086106838756314e-10,1.6370613265854243e-10,0.0,170.8998197273105,0.0
171.0,4.999832989455656e-6,1.3350437101716493e-10,1.6701054433941165e-10,0.0,170.99982356101552,0.0
171.1,4.999829618221444e-6,1.3620113333813609e-10,1.7038177855202854e-10,0.0,171.09982729374525,0.0
171.2,4.999826178857522e-6,1.389524024334403e-10,1.7382114247413574e-10,0.0,171.19983090231835,0.0
171.3,4.999822670056712e-6,1.41759225386042e-10,1.773299432834769e-10,0.0,171.29983436355346,0.0
171.4,4.999819090511725e-6,1.446226483958587e-10,1.8090948827021787e-10,0.0,171.39983767059798,0.0
171.5,4.99981543882888e-6,1.4754377766118877e-10,1.845611711161216e-10,0.0,171.4998409709524,0.0
171.6,4.99981171344744e-6,1.5052386066165766e-10,1.882865525561544e-10,0.0,171.59984428664703,0.0
171.7,4.999807912789333e-6,1.5356416147399432e-10,1.920872106632125e-10,0.0,171.6998475942377,0.0
171.8,4.999804035276485e-6,1.5666594417492838e-10,1.959647235101932e-10,0.0,171.79985087028007,0.0
171.9,4.999800079330826e-6,1.59830472841187e-10,1.999206691699905e-10,0.0,171.89985409132998,0.0
172.0,4.999796043374279e-6,1.6305901154949991e-10,2.0395662571550174e-10,0.0,171.99985723394312,0.0
172.1,4.999791925828775e-6,1.6635282437659597e-10,2.0807417121962307e-10,0.0,172.09986027467525,0.0
172.2,4.999787725116239e-6,1.6971317539920399e-10,2.122748837552507e-10,0.0,172.1998631900821,0.0
172.3,4.999783439658599e-6,1.7314132869405388e-10,2.165603413952821e-10,0.0,172.29986595671951,0.0
172.4,4.999779067848018e-6,1.7663856454558729e-10,2.2093215197617555e-10,0.0,172.39986865726323,0.0
172.5,4.9997746078626496e-6,1.8020633322190918e-10,2.2539213734539017e-10,0.0,172.49987139433082,0.0
172.6,4.999770057797449e-6,1.838461606936216e-10,2.2994220254524595e-10,0.0,172.59987414449336,0.0
172.7,4.9997654157473325e-6,1.8755957298300364e-10,2.345842526617417e-10,0.0,172.69987688408995,0.0
172.8,4.999760679807213e-6,1.913480961123354e-10,2.393201927808774e-10,0.0,172.79987958945958,0.0
172.9,4.999755848072005e-6,1.9521325610389384e-10,2.441519279886489e-10,0.0,172.8998822369412,0.0
173.0,4.999750918636623e-6,1.9915657897995903e-10,2.490813633710564e-10,0.0,172.99988480287394,0.0
173.1,4.99974588959598e-6,2.0317959076281006e-10,2.541104040140985e-10,0.0,173.09988726359674,0.0
173.2,4.99974075904499e-6,2.0728381747472607e-10,2.5924095500377374e-10,0.0,173.19988959544867,0.0
173.3,4.999735525075186e-6,2.114707849478075e-10,2.6447492480843374e-10,0.0,173.299891808173,0.0
173.4,4.999730185608641e-6,2.1574214253504886e-10,2.698143913527951e-10,0.0,173.399894052198,0.0
173.5,4.9997247383571586e-6,2.2009972096740372e-10,2.752616428361583e-10,0.0,173.4998963287386,0.0
173.6,4.999719181020902e-6,2.2454536246857493e-10,2.8081897909100406e-10,0.0,173.599898613954,0.0
173.7,4.999713511300045e-6,2.2908090926226555e-10,2.8648869994981305e-10,0.0,173.6999008840035,0.0
173.8,4.999707726894749e-6,2.3370820357217984e-10,2.922731052450677e-10,0.0,173.79990311504633,0.0
173.9,4.999701825505185e-6,2.384290876220181e-10,2.9817449480924536e-10,0.0,173.89990528324174,0.0
174.0,4.99969580483152e-6,2.432454036354847e-10,3.041951684748284e-10,0.0,173.99990736474894,0.0
174.1,4.99968966257392e-6,2.481589938362826e-10,3.103374260742975e-10,0.0,174.09990933572726,0.0
174.2,4.999683396432814e-6,2.5317170007521495e-10,3.166035671810423e-10,0.0,174.1999111739153,0.0
174.3,4.999677004032385e-6,2.5828541074829785e-10,3.2299596760900426e-10,0.0,174.29991299574755,0.0
174.4,4.999670482673196e-6,2.6350227866400425e-10,3.295173267976815e-10,0.0,174.3999148680664,0.0
174.5,4.9996638295789205e-6,2.6882452772909074e-10,3.3617042107467424e-10,0.0,174.49991676687105,0.0
174.6,4.9996570419732265e-6,2.742543818503122e-10,3.429580267675812e-10,0.0,174.59991866816077,0.0
174.7,4.999650117079791e-6,2.7979406493442385e-10,3.498829202040012e-10,0.0,174.6999205479348,0.0
174.8,4.999643052122283e-6,2.854458008881824e-10,3.5694787771153474e-10,0.0,174.79992238219236,0.0
174.9,4.999635844324377e-6,2.912118136183396e-10,3.641556756177765e-10,0.0,174.89992414693268,0.0
175.0,4.999628490909744e-6,2.9709432703165204e-10,3.7150909025032716e-10,0.0,174.999925818155,0.0
175.1,4.999620989102058e-6,3.0309556503487503e-10,3.790108979367853e-10,0.0,175.09992737185854,0.0
175.2,4.999613336109138e-6,3.092177570889824e-10,3.866638908568541e-10,0.0,175.19992884057282,0.0
175.3,4.9996055288321736e-6,3.1546336450825654e-10,3.944711678212433e-10,0.0,175.29993036570903,0.0
175.4,4.999597563925488e-6,3.218350659133101e-10,4.024360745075013e-10,0.0,175.399931933842,0.0
175.5,4.999589438037599e-6,3.283355459212409e-10,4.105619623953257e-10,0.0,175.49993352087134,0.0
175.6,4.99958114781703e-6,3.3496748914914503e-10,4.1885218296441245e-10,0.0,175.59993510269675,0.0
175.7,4.999572689912301e-6,3.417335802141186e-10,4.2731008769445726e-10,0.0,175.6999366552179,0.0
175.8,4.99956406097193e-6,3.4863650373325963e-10,4.3593902806515824e-10,0.0,175.79993815433437,0.0
175.9,4.999555257644439e-6,3.5567894432366023e-10,4.447423555562063e-10,0.0,175.8999395759458,0.0
176.0,4.999546276578347e-6,3.6286358660241854e-10,4.537234216472996e-10,0.0,175.9999408959519,0.0
176.1,4.999537114422883e-6,3.7019311324989356e-10,4.628855771125617e-10,0.0,176.09994209921504,0.0
176.2,4.999527767650505e-6,3.776703249915005e-10,4.722323494894777e-10,0.0,176.1999433244783,0.0
176.3,4.99951823228067e-6,3.8529840107880364e-10,4.817677193253443e-10,0.0,176.29994460821052,0.0
176.4,4.9995085042676875e-6,3.930805822248847e-10,4.914957323081901e-10,0.0,176.3999459262267,0.0
176.5,4.999498579565869e-6,4.0102010914283166e-10,5.014204341260519e-10,0.0,176.49994725434186,0.0
176.6,4.999488454129528e-6,4.0912022254573036e-10,5.115458704669637e-10,0.0,176.59994856837108,0.0
176.7,4.999478123912976e-6,4.173841631466668e-10,5.218760870189597e-10,0.0,176.69994984412938,0.0
176.8,4.999467584870526e-6,4.2581517165872923e-10,5.324151294700768e-10,0.0,176.7999510574318,0.0
176.9,4.999456832956488e-6,4.3441648879499887e-10,5.431670435083432e-10,0.0,176.89995218409337,0.0
177.0,4.999445864125173e-6,4.431913552685638e-10,5.541358748217959e-10,0.0,176.99995319992908,0.0
177.1,4.9994346742851665e-6,4.5214303232530216e-10,5.6532571482858e-10,0.0,177.09995416777545,0.0
177.2,4.999423258828202e-6,4.612751842023386e-10,5.767411717927697e-10,0.0,177.19995520993155,0.0
177.3,4.9994116128667825e-6,4.705917255839148e-10,5.883871332125916e-10,0.0,177.29995630390735,0.0
177.4,4.999399731511832e-6,4.800965728564505e-10,6.002684881628182e-10,0.0,177.3999574248373,0.0
177.5,4.999387609874277e-6,4.897936424063736e-10,6.123901257182315e-10,0.0,177.4999585478561,0.0
177.6,4.999375243065041e-6,4.996868506201088e-10,6.247569349536107e-10,0.0,177.59995964809823,0.0
177.7,4.999362626195051e-6,5.097801138840813e-10,6.373738049437347e-10,0.0,177.69996070069834,0.0
177.8,4.999349754375232e-6,5.200773485847192e-10,6.502456247633858e-10,0.0,177.799961680791,0.0
177.9,4.9993366227165075e-6,5.305824711084415e-10,6.633772834873358e-10,0.0,177.8999625635107,0.0
178.0,4.999323226330488e-6,5.412993944124255e-10,6.767736695066191e-10,0.0,177.9999633369222,0.0
178.1,4.999309560036004e-6,5.522322302070273e-10,6.904399639909568e-10,0.0,178.0999641496083,0.0
178.2,4.9992956179986716e-6,5.633856399865009e-10,7.04382001323856e-10,0.0,178.19996503107134,0.0
178.3,4.9992813943039796e-6,5.74764361559355e-10,7.186056960156109e-10,0.0,178.29996595638363,0.0
178.4,4.999266883037419e-6,5.863731327340882e-10,7.331169625765039e-10,0.0,178.39996690061756,0.0
178.5,4.999252078284478e-6,5.982166913192091e-10,7.479217155168293e-10,0.0,178.49996783884546,0.0
178.6,4.999236974130648e-6,6.102997751232229e-10,7.630258693468774e-10,0.0,178.59996874613972,0.0
178.7,4.999221564661419e-6,6.22627121954635e-10,7.784353385769387e-10,0.0,178.6999695975727,0.0
178.8,4.999205843962278e-6,6.35203469621954e-10,7.941560377173078e-10,0.0,178.79997036821678,0.0
178.9,4.999189806118718e-6,6.480335559336782e-10,8.101938812782665e-10,0.0,178.8999710331443,0.0
179.0,4.999173445159444e-6,6.611221435624221e-10,8.265548405513188e-10,0.0,178.99997164390552,0.0
179.1,4.999156754384116e-6,6.744745568562877e-10,8.432456158796999e-10,0.0,179.09997233483975,0.0
179.2,4.999139726642851e-6,6.880965218778568e-10,8.602733571450608e-10,0.0,179.1999730859262,0.0
179.3,4.999122354780938e-6,7.019937698943223e-10,8.776452190587693e-10,0.0,179.29997387218955,0.0
179.4,4.999104631643663e-6,7.161720321728656e-10,8.953683563321789e-10,0.0,179.39997466865435,0.0
179.5,4.999086550076318e-6,7.3063703998068e-10,9.134499236766576e-10,0.0,179.49997545034537,0.0
179.6,4.9990681029241915e-6,7.453945245849542e-10,9.318970758035685e-10,0.0,179.59997619228722,0.0
179.7,4.999049283032571e-6,7.604502172528778e-10,9.507169674242747e-10,0.0,179.69997686950452,0.0
179.8,4.999030083246746e-6,7.758098492516441e-10,9.699167532501451e-10,0.0,179.79997745702204,0.0
179.9,4.999010496413744e-6,7.914791476656857e-10,9.895035862514102e-10,0.0,179.8999779384117,0.0
180.0,4.9989905150119655e-6,8.074640830709352e-10,1.0094849880296738e-9,0.0,179.99997845603917,0.0
180.1,4.998970130534552e-6,8.237714487548074e-10,1.0298694654431654e-9,0.0,180.09997904961924,0.0
180.2,4.99894933432699e-6,8.404081773954618e-10,1.0506656730064293e-9,0.0,180.19997969414158,0.0
180.3,4.998928117734761e-6,8.573812016710635e-10,1.0718822652340165e-9,0.0,180.29998036459597,0.0
180.4,4.998906472103354e-6,8.746974542597626e-10,1.0935278966404587e-9,0.0,180.39998103597205,0.0
180.5,4.998884388778255e-6,8.923638678397238e-10,1.1156112217403072e-9,0.0,180.49998168325962,0.0
180.6,4.998861859104947e-6,9.10387375089107e-10,1.1381408950481067e-9,0.0,180.59998228144843,0.0
180.7,4.998838874428917e-6,9.28774908686072e-10,1.1611255710784012e-9,0.0,180.69998280552818,0.0
180.8,4.998815426095649e-6,9.475334013087844e-10,1.1845739043457422e-9,0.0,180.7999832304886,0.0
180.9,4.998791505389789e-6,9.666698086710997e-10,1.2084946102055973e-9,0.0,180.8999835964455,0.0
181.0,4.998767102589969e-6,9.861918521586592e-10,1.2328974100252507e-9,0.0,180.99998404534284,0.0
181.1,4.99874220724138e-6,1.0061079032590584e-9,1.2577927586142489e-9,0.0,181.09998456052955,0.0
181.2,4.998716808875971e-6,1.0264263473741247e-9,1.2831911240228368e-9,0.0,181.1999851169719,0.0
181.3,4.998690897025693e-6,1.0471555699056922e-9,1.3091029743012678e-9,0.0,181.29998568963637,0.0
181.4,4.998664461222493e-6,1.0683039562555763e-9,1.3355387774997726e-9,0.0,181.39998625348935,0.0
181.5,4.998637490998325e-6,1.0898798918256107e-9,1.3625090016686036e-9,0.0,181.49998678349726,0.0
181.6,4.998609975885136e-6,1.111891762017623e-9,1.3900241148580067e-9,0.0,181.59998725462646,0.0
181.7,4.998581905414876e-6,1.1343479522334407e-9,1.4180945851182273e-9,0.0,181.69998764184336,0.0
181.8,4.99855326912194e-6,1.1572568434957937e-9,1.4467308780536684e-9,0.0,181.7999879251831,0.0
181.9,4.998524056084222e-6,1.1806271088397589e-9,1.475943915771445e-9,0.0,181.8999882389793,0.0
182.0,4.998494253908427e-6,1.2044686396549518e-9,1.5057460915675582e-9,0.0,181.99998863405105,0.0
182.1,4.998463849933913e-6,1.2287915777027119e-9,1.536150066080173e-9,0.0,182.0999890853522,0.0
182.2,4.9984328315000455e-6,1.2536060647443792e-9,1.5671684999474544e-9,0.0,182.19998956783644,0.0
182.3,4.998401185946186e-6,1.2789222425413009e-9,1.5988140538075763e-9,0.0,182.2999900564576,0.0
182.4,4.998368900611695e-6,1.3047502528548023e-9,1.631099388298685e-9,0.0,182.39999052616932,0.0
182.5,4.998335962835934e-6,1.3311002374462301e-9,1.6640371640589543e-9,0.0,182.49999095192547,0.0
182.6,4.998302359958267e-6,1.3579823380769248e-9,1.6976400417265494e-9,0.0,182.59999130867976,0.0
182.7,4.998268079318054e-6,1.3854066965082254e-9,1.7319206819396348e-9,0.0,182.69999157138597,0.0
182.8,4.9982331081920724e-6,1.4133834730603543e-9,1.7668918079205907e-9,0.0,182.79999176966317,0.0
182.9,4.998197432482862e-6,1.4419238606869925e-9,1.8025675171316673e-9,0.0,182.89999205119315,0.0
183.0,4.998161036911544e-6,1.4710400911389858e-9,1.838963088449337e-9,0.0,182.99999240362126,0.0
183.1,4.998123906167064e-6,1.5007444292753158e-9,1.8760938329284396e-9,0.0,183.09999280189865,0.0
183.2,4.998086024938369e-6,1.5310491399549634e-9,1.9139750616238155e-9,0.0,183.19999322097655,0.0
183.3,4.998047377914402e-6,1.5619664880369195e-9,1.9526220855903165e-9,0.0,183.29999363580617,0.0
183.4,4.9980079497841104e-6,1.5935087383801473e-9,1.99205021588276e-9,0.0,183.39999402133867,0.0
183.5,4.997967725236438e-6,1.6256881558436371e-9,2.0322747635559967e-9,0.0,183.49999435252522,0.0
183.6,4.997926688960328e-6,1.6585170052863703e-9,2.0733110396648676e-9,0.0,183.59999460431706,0.0
183.7,4.997884825647161e-6,1.692007547875475e-9,2.1151743528315004e-9,0.0,183.69999475416026,0.0
183.8,4.9978421194326964e-6,1.7261723871264283e-9,2.1578805672970565e-9,0.0,183.79999492652865,0.0
183.9,4.997798552279283e-6,1.7610259106529837e-9,2.201447720709529e-9,0.0,183.8999951841972,0.0
184.0,4.9977541056726844e-6,1.7965829491955763e-9,2.2458943273084255e-9,0.0,183.9999955021233,0.0
184.1,4.997708761098659e-6,1.8328583334946317e-9,2.291238901333243e-9,0.0,184.09999585526435,0.0
184.2,4.9976625000429695e-6,1.8698668942905754e-9,2.337499957023477e-9,0.0,184.19999621857772,0.0
184.3,4.997615303991374e-6,1.9076234623238434e-9,2.3846960086186366e-9,0.0,184.29999656702086,0.0
184.4,4.997567154429634e-6,1.9461428683348398e-9,2.432845570358191e-9,0.0,184.39999687555098,0.0
184.5,4.997518032843511e-6,1.9854399430640005e-9,2.4819671564816493e-9,0.0,184.4999971191256,0.0
184.6,4.997467920718764e-6,2.0255295172517512e-9,2.532079281228508e-9,0.0,184.599997272702,0.0
184.7,4.997416799480202e-6,2.066426432243098e-9,2.583200519790276e-9,0.0,184.6999973562622,0.0
184.8,4.997364648695346e-6,2.108146905800377e-9,2.6353513046470324e-9,0.0,184.79999752106298,0.0
184.9,4.997311446051804e-6,2.150708796099244e-9,2.6885539481879316e-9,0.0,184.89999776001383,0.0
185.0,4.997257169165072e-6,2.194130034236411e-9,2.7428308349207352e-9,0.0,184.99999804818208,0.0
185.1,4.997201795650638e-6,2.238428551308574e-9,2.7982043493531864e-9,0.0,185.09999836063503,0.0
185.2,4.9971453031239985e-6,2.283622278412433e-9,2.8546968759930323e-9,0.0,185.19999867244,0.0
185.3,4.9970876692006435e-6,2.3297291466446995e-9,2.9123307993480343e-9,0.0,185.2999989586643,0.0
185.4,4.997028871496066e-6,2.376767087102045e-9,2.9711285039259044e-9,0.0,185.3999991943752,0.0
185.5,4.9969688876257575e-6,2.4247540308811817e-9,3.0311123742344045e-9,0.0,185.49999935463998,0.0
185.6,4.996907695206711e-6,2.473707907030904e-9,3.09230479328056e-9,0.0,185.59999941534994,0.0
185.7,4.996845271190916e-6,2.5236470369400415e-9,3.15472880907612e-9,0.0,185.69999948908955,0.0
185.8,4.996781589356785e-6,2.5745923222473983e-9,3.2184106432069977e-9,0.0,185.79999965120723,0.0
185.9,4.996716622644929e-6,2.6265654386832926e-9,3.283377355062834e-9,0.0,185.89999987670586,0.0
186.0,4.996650343995958e-6,2.679588061978085e-9,3.349656004033325e-9,0.0,186.0000001405883,0.0
186.1,4.9965827263504836e-6,2.7336818678621226e-9,3.4172736495081477e-9,0.0,186.10000041785736,0.0
186.2,4.996513742649115e-6,2.7888685320657524e-9,3.486257350876979e-9,0.0,186.200000683516,0.0
186.3,4.996443365832463e-6,2.8451697303193375e-9,3.5566341675295164e-9,0.0,186.30000091256701,0.0
186.4,4.996371568841137e-6,2.902607138353193e-9,3.6284311588553978e-9,0.0,186.40000108001323,0.0
186.5,4.996298324615748e-6,2.9612024318976805e-9,3.70167538424432e-9,0.0,186.50000116085752,0.0
186.6,4.9962236060420035e-6,3.020977285619354e-9,3.776393957988667e-9,0.0,186.60000116653657,0.0
186.7,4.996147383524169e-6,3.081955186436613e-9,3.852616475823357e-9,0.0,186.70000125043464,0.0
186.8,4.996069624510537e-6,3.144162180067935e-9,3.930375489455289e-9,0.0,186.80000141149222,0.0
186.9,4.995990296297029e-6,3.207624463833393e-9,4.009703702963769e-9,0.0,186.900001624752,0.0
187.0,4.995909366179564e-6,3.2723682350531112e-9,4.090633820428169e-9,0.0,187.00000186525682,0.0
187.1,4.9958268014540645e-6,3.3384196910471985e-9,4.173198545927836e-9,0.0,187.10000210804944,0.0
187.2,4.99574256941645e-6,3.4058050291357628e-9,4.257430583542121e-9,0.0,187.20000232817267,0.0
187.3,4.9956566373626415e-6,3.474550446638932e-9,4.3433626373504e-9,0.0,187.30000250066928,0.0
187.4,4.99556897258856e-6,3.5446821408767732e-9,4.431027411431972e-9,0.0,187.400002600582,0.0
187.5,4.995479542390311e-6,3.616226308935578e-9,4.520457609681249e-9,0.0,187.500002603011,0.0
187.6,4.9953883132788194e-6,3.689209591274397e-9,4.611686721172376e-9,0.0,187.6000026071868,0.0
187.7,4.995295247191153e-6,3.763662307519141e-9,4.704752808838246e-9,0.0,187.70000270209906,0.0
187.8,4.99520030461056e-6,3.839616112151216e-9,4.799695389431239e-9,0.0,187.8000028628436,0.0
187.9,4.995103446020289e-6,3.91710265965196e-9,4.8965539797036555e-9,0.0,187.9000030645161,0.0
188.0,4.995004631903584e-6,3.9961536045027775e-9,4.995368096407877e-9,0.0,188.00000328221245,0.0
188.1,4.994903822743696e-6,4.076800601185049e-9,5.096177256296257e-9,0.0,188.10000349102847,0.0
188.2,4.9948009790238705e-6,4.1590753041801575e-9,5.19902097612115e-9,0.0,188.20000366605998,0.0
188.3,4.994696061227357e-6,4.24300936796951e-9,5.30393877263494e-9,0.0,188.30000378240285,0.0
188.4,4.9945890298374025e-6,4.32863444703444e-9,5.4109701625899206e-9,0.0,188.40000381515276,0.0
188.5,4.994479845293579e-6,4.415982179012708e-9,5.520154706412691e-9,0.0,188.50000376807392,0.0
188.6,4.994368464761496e-6,4.505086553939991e-9,5.631535238496548e-9,0.0,188.60000379438057,0.0
188.7,4.994254840814027e-6,4.595985507179264e-9,5.745159185964558e-9,0.0,188.70000389995332,0.0
188.8,4.994138925716505e-6,4.688717275983399e-9,5.861074283486979e-9,0.0,188.80000405995605,0.0
188.9,4.994020671734258e-6,4.783320097605185e-9,5.97932826573397e-9,0.0,188.9000042495526,0.0
189.0,4.993900031132616e-6,4.879832209297489e-9,6.0999688673757824e-9,0.0,189.00000444390685,0.0
189.1,4.993776956176909e-6,4.978291848313159e-9,6.2230438230826425e-9,0.0,189.10000461818265,0.0
189.2,4.993651399132466e-6,5.078737251905034e-9,6.348600867524772e-9,0.0,189.2000047475439,0.0
189.3,4.9935233122646194e-6,5.181206657325989e-9,6.476687735372433e-9,0.0,189.3000048071544,0.0
189.4,4.993392647838696e-6,5.285738301828809e-9,6.607352161295775e-9,0.0,189.40000477217808,0.0
189.5,4.993259357201162e-6,5.392370920316655e-9,6.7406427988302e-9,0.0,189.50000472712244,0.0
189.6,4.993123385199004e-6,5.501148414484416e-9,6.876614800988171e-9,0.0,189.6000047745516,0.0
189.7,4.992984674191992e-6,5.612116955574555e-9,7.015325807999359e-9,0.0,189.70000488984795,0.0
189.8,4.99284316653889e-6,5.72532271603425e-9,7.156833461101732e-9,0.0,189.8000050482118,0.0
189.9,4.992698804598459e-6,5.84081186831059e-9,7.301195401533141e-9,0.0,189.90000522484343,0.0
190.0,4.99255153072946e-6,5.958630584850756e-9,7.448469270531559e-9,0.0,190.0000053949431,0.0
190.1,4.992401287290657e-6,6.078825038101895e-9,7.598712709334915e-9,0.0,190.1000055337112,0.0
190.2,4.99224801664081e-6,6.201441400511161e-9,7.751983359181143e-9,0.0,190.20000561634794,0.0
190.3,4.992091661138683e-6,6.326525844525735e-9,7.908338861308219e-9,0.0,190.30000561805372,0.0
190.4,4.991932163115822e-6,6.454124506855852e-9,8.067836884169302e-9,0.0,190.40000553586228,0.0
190.5,4.991769460643765e-6,6.584286530854911e-9,8.230539356225188e-9,0.0,190.50000552083065,0.0
190.6,4.991603484746446e-6,6.7170670675709074e-9,8.396515253545398e-9,0.0,190.60000558660934,0.0
190.7,4.9914341658498505e-6,6.852521847949371e-9,8.565834150141616e-9,0.0,190.70000570855822,0.0
190.8,4.991261434379966e-6,6.990706602935872e-9,8.73856562002559e-9,0.0,190.80000586203724,0.0
190.9,4.9910852207627825e-6,7.131677063475862e-9,8.91477923720891e-9,0.0,190.90000602240622,0.0
191.0,4.990905455424287e-6,7.2754889605149125e-9,9.094544575703315e-9,0.0,191.00000616502507,0.0
191.1,4.99072206879047e-6,7.4221980249985525e-9,9.277931209520498e-9,0.0,191.1000062652537,0.0
191.2,4.990534991287318e-6,7.571859987872315e-9,9.465008712672149e-9,0.0,191.20000629845205,0.0
191.3,4.9903441533408205e-6,7.72453058008177e-9,9.655846659170014e-9,0.0,191.30000623997995,0.0
191.4,4.990149484320723e-6,7.88026607494712e-9,9.850515679266592e-9,0.0,191.40000616008186,0.0
191.5,4.9899509044758625e-6,8.03912991266207e-9,1.0049095524128204e-8,0.0,191.50000617260852,0.0
191.6,4.989748329883505e-6,8.201189314238453e-9,1.0251670116485078e-8,0.0,191.60000625423896,0.0
191.7,4.9895416766099605e-6,8.36651151324888e-9,1.0458323390029205e-8,0.0,191.70000638047162,0.0
191.8,4.989330860721538e-6,8.535163743266009e-9,1.066913927845263e-8,0.0,191.80000652680494,0.0
191.9,4.989115798284543e-6,8.707213237862353e-9,1.0884201715447224e-8,0.0,191.90000666873718,0.0
192.0,4.988896405365285e-6,8.88272723061057e-9,1.1103594634705035e-8,0.0,192.00000678176679,0.0
192.1,4.988672598030072e-6,9.061772955083266e-9,1.1327401969918047e-8,0.0,192.10000684139212,0.0
192.2,4.988444292345211e-6,9.244417644853057e-9,1.1555707654778248e-8,0.0,192.20000682311166,0.0
192.3,4.988211404386531e-6,9.430728463713737e-9,1.1788595613459263e-8,0.0,192.30000671847642,0.0
192.4,4.987973844906765e-6,9.62077623297166e-9,1.2026155093225402e-8,0.0,192.40000667565204,0.0
192.5,4.987731513812888e-6,9.814640949395251e-9,1.2268486187101533e-8,0.0,192.5000067168242,0.0
192.6,4.987484309833759e-6,1.0012403735171945e-8,1.2515690166230714e-8,0.0,192.60000681724537,0.0
192.7,4.987232131698234e-6,1.0214145712489166e-8,1.2767868301755992e-8,0.0,192.7000069521678,0.0
192.8,4.986974878135168e-6,1.0419948003534407e-8,1.3025121864820493e-8,0.0,192.80000709684379,0.0
192.9,4.986712447873422e-6,1.062989173049498e-8,1.3287552126567128e-8,0.0,192.90000722652564,0.0
193.0,4.98644473964185e-6,1.0844058015558372e-8,1.355526035813902e-8,0.0,193.00000731646568,0.0
193.1,4.986171652169311e-6,1.1062527980912013e-8,1.3828347830679219e-8,0.0,193.1000073419162,0.0
193.2,4.985893084184658e-6,1.1285382748743331e-8,1.410691581533078e-8,0.0,193.20000727812956,0.0
193.3,4.985608933593463e-6,1.1512703779751694e-8,1.4391066406526286e-8,0.0,193.30000716911388,0.0
193.4,4.985319086372265e-6,1.174458165663165e-8,1.468091362772492e-8,0.0,193.40000715179033,0.0
193.5,4.985023420452377e-6,1.1981114129093706e-8,1.4976579547612565e-8,0.0,193.50000720834447,0.0
193.6,4.984721813647693e-6,1.2222399072341433e-8,1.5278186352296993e-8,0.0,193.60000731422895,0.0
193.7,4.984414143772104e-6,1.2468534361578398e-8,1.5585856227885968e-8,0.0,193.7000074448965,0.0
193.8,4.984100288639503e-6,1.2719617872008238e-8,1.5899711360487343e-8,0.0,193.80000757579978,0.0
193.9,4.9837801260637805e-6,1.297574747883438e-8,1.6219873936208707e-8,0.0,193.90000768239142,0.0
194.0,4.983453533858832e-6,1.3237021057260456e-8,1.654646614115791e-8,0.0,194.00000774012412,0.0
194.1,4.9831203898385465e-6,1.3503536482490041e-8,1.687961016144272e-8,0.0,194.10000772445056,0.0
194.2,4.982780571836368e-6,1.3775391598299039e-8,1.7219428163622282e-8,0.0,194.2000076136156,0.0
194.3,4.982433953130618e-6,1.4052687076674608e-8,1.7566046869372142e-8,0.0,194.30000753118594,0.0
194.4,4.982080390019222e-6,1.433553755254063e-8,1.7919609980767468e-8,0.0,194.4000075368338,0.0
194.5,4.98171973521977e-6,1.4624061003073461e-8,1.8280264780220243e-8,0.0,194.500007606255,0.0
194.6,4.981351841449847e-6,1.4918375405449365e-8,1.864815855014234e-8,0.0,194.60000771514507,0.0
194.7,4.980976561427045e-6,1.521859873684462e-8,1.902343857294565e-8,0.0,194.70000783919983,0.0
194.8,4.980593747868948e-6,1.552484897443559e-8,1.9406252131042167e-8,0.0,194.80000795411493,0.0
194.9,4.980203253493146e-6,1.5837244095398363e-8,1.979674650684356e-8,0.0,194.900008035586,0.0
195.0,4.979804931017227e-6,1.6155902076909302e-8,2.0195068982761816e-8,0.0,195.00000805930878,0.0
195.1,4.979398633158781e-6,1.6480940896144683e-8,2.060136684120882e-8,0.0,195.10000800097893,0.0
195.2,4.978984212335092e-6,1.6812478533728925e-8,2.101578766489753e-8,0.0,195.2000078710159,0.0
195.3,4.978561507779331e-6,1.7150642581471897e-8,2.1438492220658562e-8,0.0,195.30000781894714,0.0
195.4,4.978130342982458e-6,1.749557426352256e-8,2.1869657017531626e-8,0.0,195.40000784461063,0.0
195.5,4.977690540613015e-6,1.784741562566973e-8,2.230945938697457e-8,0.0,195.50000792399584,0.0
195.6,4.977241923339545e-6,1.820630871370215e-8,2.275807666044512e-8,0.0,195.60000803309225,0.0
195.7,4.976784313830588e-6,1.8572395573408535e-8,2.3215686169401e-8,0.0,195.70000814788935,0.0
195.8,4.97631753475469e-6,1.8945818250577728e-8,2.3682465245300072e-8,0.0,195.8000082443766,0.0
195.9,4.975841408780389e-6,1.9326718790998255e-8,2.4158591219599803e-8,0.0,195.90000829854347,0.0
196.0,4.975355758576232e-6,1.971523924045894e-8,2.4644241423758043e-8,0.0,196.00000828637937,0.0
196.1,4.974860406810757e-6,2.011152164474852e-8,2.5139593189232525e-8,0.0,196.10000818387385,0.0
196.2,4.9743551624027065e-6,2.051571861869463e-8,2.564483759728257e-8,0.0,196.20000802393272,0.0
196.3,4.973839819866408e-6,2.0927994016287843e-8,2.616018013358089e-8,0.0,196.3000078758452,0.0
196.4,4.973314175178364e-6,2.1348511083392168e-8,2.668582482162626e-8,0.0,196.40000773657812,0.0
196.5,4.9727780226772945e-6,2.1777434401734548e-8,2.7221977322694946e-8,0.0,196.5000076002162,0.0
196.6,4.972231156701926e-6,2.2214928553041825e-8,2.7768843298063067e-8,0.0,196.60000746084415,0.0
196.7,4.9716733700011e-6,2.2661159368843043e-8,2.83266299988898e-8,0.0,196.7000073151337,0.0
196.8,4.9711044447269865e-6,2.311630105383032e-8,2.88955552730038e-8,0.0,196.8000071711779,0.0
196.9,4.970524160545355e-6,2.35805298648816e-8,2.9475839454635793e-8,0.0,196.90000703001778,0.0
197.0,4.96993229340036e-6,2.405402504621533e-8,3.006770659962774e-8,5.717836521159877e-21,197.00000689164182,0.06221726781451335
197.1,4.9693268210236015e-6,2.4536969232199292e-8,3.0671385001046216e-8,1.1151125453988879e-10,197.10000675599937,177.28956215759231
197.2,4.968697942963299e-6,2.5029547997722588e-8,3.128710662778354e-8,4.564178320145778e-10,197.20000662304332,180.89038057117548
197.3,4.968033984594639e-6,2.5531949314125858e-8,3.1915106444257656e-8,1.0284156651544446e-9,197.3000064927207,182.9965859530278
197.4,4.9673235886017605e-6,2.6044363472957305e-8,3.255562231515695e-8,1.8213127722514458e-9,197.40000636498056,184.49992932990241
197.5,4.9665556986457525e-6,2.6566983058675015e-8,3.32088949713296e-8,2.829291974605385e-9,197.50000623977397,185.6750967165708
197.6,4.965719542466419e-6,2.7100002926295635e-8,3.387516798176372e-8,4.046909580916771e-9,197.6000061170506,186.64339010112474
197.7,4.9648046128997985e-6,2.7643620151307488e-8,3.455468769113018e-8,5.469082729460077e-9,197.7000059967651,187.46939036385152
197.8,4.963800653324022e-6,2.8198034006536156e-8,3.524770319074285e-8,7.091081001096117e-9,197.80000587887184,188.19142885976686
197.9,4.96269764104791e-6,2.8763445908720332e-8,3.595446625190483e-8,8.908511958855266e-9,197.90000576332966,188.83420287708046
198.0,4.961485772384987e-6,2.9340059368536742e-8,3.6675231263028076e-8,1.0917303530183907e-8,198.00000565008608,189.4145515540911
198.1,4.960155449584901e-6,2.992807994474255e-8,3.741025517284296e-8,1.3113697153034689e-8,198.1000055390992,189.9444572393916
198.2,4.958697268132745e-6,3.052771518893565e-8,3.8159797421181704e-8,1.5494241019941704e-8,198.20000543032685,190.43275489651725
198.3,4.957102001655385e-6,3.113917455581629e-8,3.892411982757567e-8,1.805576528948761e-8,198.30000532376252,190.8861662810212
198.4,4.955360587402442e-6,3.176266929589039e-8,3.970348645409271e-8,2.0795379078357996e-8,198.4000052193119,191.30992439316452
198.5,4.953464132503801e-6,3.239841258174412e-8,4.049816376737194e-8,2.3710480324810255e-8,198.50000511696018,191.70810794625268
198.6,4.9514038687344044e-6,3.304661901870592e-8,4.1308420024097376e-8,2.679868771129598e-8,198.60000501665758,192.08410248176133
198.7,4.949171184267329e-6,3.3707505046311074e-8,4.213452577347671e-8,3.0057924399609e-8,198.70000491834801,192.44058455023662
198.8,4.9467575758956244e-6,3.438128837950442e-8,4.297675316298255e-8,3.3486299885914286e-8,198.8000048221154,192.77983779249527
198.9,4.944154679236104e-6,3.5068188379725605e-8,4.38353763897284e-8,3.70822318664793e-8,198.90000472774926,193.10370625339715
199.0,4.9413542047317875e-6,3.576842527921456e-8,4.47106707473148e-8,4.084428729126748e-8,199.00000463531032,193.41383463290563
199.1,4.938348004791971e-6,3.6482220924826424e-8,4.5602913543098934e-8,4.477133585781815e-8,199.10000454472097,193.7115347208525
199.2,4.935127975941178e-6,3.7209797655386646e-8,4.6512382702225375e-8,4.886236933336566e-8,199.20000445596992,193.998026427498
199.3,4.931686152224816e-6,3.7951379190451704e-8,4.7439357877389e-8,5.311672087928119e-8,199.3000043691179,194.2742782224723
199.4,4.928014615947774e-6,3.870718969786603e-8,4.838411927044053e-8,5.7533826364691e-8,199.4000042838992,194.54118091110266
199.5,4.924105507943748e-6,3.947745379745525e-8,4.934694765879673e-8,6.21132996796414e-8,199.5000042003413,194.79953738279903
199.6,4.919951073351171e-6,4.0262396753082674e-8,5.032812462456409e-8,6.685508167417268e-8,199.6000041184791,195.0500022185757
199.7,4.915543576204076e-6,4.106224394926028e-8,5.132793189790498e-8,7.175915162492969e-8,199.70000403818872,195.2932063776444
199.8,4.910875374525729e-6,4.187722072129821e-8,5.234665114977813e-8,7.682579833669521e-8,199.80000395943554,195.52966989534573
199.9,4.905938872051596e-6,4.270755217133352e-8,5.338456375768228e-8,8.205550839106094e-8,199.9000038823167,195.75986109553492
200.0,4.9007264778425044e-6,4.355346342107957e-8,5.444195112191308e-8,8.744878729947202e-8,200.00000380679492,195.984242249973
200.1,4.8952306743005165e-6,4.441517871840265e-8,5.551909354741925e-8,9.300644208673265e-8,200.1000037324302,196.2031981890162
200.2,4.889443996796485e-6,4.529292086667023e-8,5.6616269545310486e-8,9.872952994581651e-8,200.2000036595384,196.41706202598854
200.3,4.88335898187673e-6,4.618691259912361e-8,5.7733757539004285e-8,1.0461911715200943e-7,200.300003588468,196.6261660070223
200.4,4.8769681957615495e-6,4.709737585980456e-8,5.8871834931995467e-8,1.1067644843321269e-7,200.40000351793262,196.83081361463164
200.5,4.870264270221506e-6,4.802452845715899e-8,6.003077398973731e-8,1.1690310365331635e-7,200.50000344808095,197.03125026234198
200.6,4.863239845775841e-6,4.8968587309593584e-8,6.121084588421137e-8,1.2330069905743349e-7,200.60000337996624,197.22771438656616
200.7,4.855887562173259e-6,4.9929769342377335e-8,6.241232178924748e-8,1.2987085553624345e-7,200.70000331433167,197.420443518828
200.8,4.848200097151511e-6,5.0908288374372146e-8,6.363546892493277e-8,1.3661521398892607e-7,200.80000324865878,197.60964545074881
200.9,4.840170231233232e-6,5.190435157968109e-8,6.488054626996247e-8,1.4353531109682686e-7,200.90000318340051,197.79549478526596
201.0,4.831790758556503e-6,5.2918165362195994e-8,6.614781186481298e-8,1.5063265984035727e-7,201.00000312014072,197.9781646833427
201.1,4.823054471128054e-6,5.39499362025903e-8,6.743752382313762e-8,1.5790877158757726e-7,201.10000305944837,198.15782736424612
201.2,4.8139542602487995e-6,5.499986487641625e-8,6.874993300833135e-8,1.653650841598702e-7,201.2000029965734,198.3346333302217
201.3,4.804483210752358e-6,5.606814171057655e-8,7.008527736377963e-8,1.7300293891273787e-7,201.30000293298562,198.50871143945446
201.4,4.7946344242636874e-6,5.715495615630253e-8,7.144379376763203e-8,1.808236709891496e-7,201.4000028714577,198.68018962392117
201.5,4.784401002258371e-6,5.826049767212573e-8,7.282571910614272e-8,1.8882861555751408e-7,201.50000281471824,198.8491958028693
201.6,4.77377611606336e-6,5.9384952121050316e-8,7.423128558594233e-8,1.9701907404911073e-7,201.60000275748024,199.015849247094
201.7,4.762753278959809e-6,6.052848803108571e-8,7.566070380924386e-8,2.053962147505111e-7,201.70000269717414,199.18024828903995
201.8,4.751326096268169e-6,6.16912692994337e-8,7.711417873456269e-8,2.1396117431495161e-7,201.80000263747073,199.34248843527087
201.9,4.739488173308903e-6,6.287345982329513e-8,7.859191532041302e-8,2.227150893956612e-7,201.90000258204088,199.50266519235055
202.0,4.727233117685264e-6,6.407522340395459e-8,8.009411831590102e-8,2.3165909572486575e-7,202.00000253079085,199.66087311680658
202.1,4.7145548618297494e-6,6.529670807110927e-8,8.162097248366761e-8,2.4079421457696646e-7,202.10000247213853,199.81719380067895
202.2,4.70144774400937e-6,6.65380420300112e-8,8.317263816917336e-8,2.501213251615127e-7,202.20000240971865,199.97169953313173
202.3,4.68790612244461e-6,6.779935250669809e-8,8.474927453823651e-8,2.59641299738515e-7,202.3000023490291,200.12446240586377
202.4,4.67392435535597e-6,6.908076672720655e-8,8.635104075667392e-8,2.693550105679756e-7,202.4000022955676,200.2755545105737
202.5,4.659496813411871e-6,7.038241136217073e-8,8.79780951550847e-8,2.792633270398362e-7,202.5000022490242,200.42504705150208
202.6,4.644618369610538e-6,7.170438942714241e-8,8.963056607674022e-8,2.893669439209784e-7,202.6000021918075,200.5730010452233
202.7,4.6292844444028105e-6,7.304677792348045e-8,9.130854988499614e-8,2.9966635457961236e-7,202.7000021284326,200.71947123821596
202.8,4.613490481544635e-6,7.440965273562467e-8,9.301214161023195e-8,3.101620433609784e-7,202.80000206601494,200.8645123058852
202.9,4.5972319247919715e-6,7.579308974801369e-8,9.474143628282574e-8,3.2085449461030785e-7,202.9000020116698,201.008178923636
203.0,4.580504212011808e-6,7.719716512938082e-8,9.649652922226618e-8,3.3174419529735923e-7,203.0000019697933,201.15052564888654
203.1,4.563303167706393e-6,7.862193741221909e-8,9.827749296320436e-8,3.4283149386182174e-7,203.1000019144366,201.29160178291815
203.2,4.5456256185934225e-6,8.00674189008979e-8,1.0008434287295767e-7,3.541163628291704e-7,203.20000184502243,201.43144947799865
203.3,4.527468522876871e-6,8.153361580039701e-8,1.0191708694614588e-7,3.655987242750534e-7,203.30000177129887,201.5701103840116
203.4,4.508828838760729e-6,8.302053431569498e-8,1.037757331773872e-7,3.77278500275109e-7,203.40000170301388,201.7076261508403
203.5,4.4897035244489716e-6,8.452818065177156e-8,1.0566028956130143e-7,3.8915561290498545e-7,203.5000016499156,201.84403842836832
203.6,4.470089527644361e-6,8.605656152256003e-8,1.0757076449627007e-7,4.0122998822204954e-7,203.60000161198477,201.9793885911231
203.7,4.449984566764045e-6,8.760564933910147e-8,1.0950712248836739e-7,4.135012639088727e-7,203.70000154678635,202.11371287196144
203.8,4.42938762712385e-6,8.917535965435366e-8,1.1146925809535999e-7,4.2596860302288065e-7,203.80000145940127,202.24704296635178
203.9,4.408297783130633e-6,9.07656040030533e-8,1.1345706104882314e-7,4.3863113521976724e-7,203.9000013631889,202.37941041553665
204.0,4.3867141091912305e-6,9.23762939199384e-8,1.1547042108033388e-7,4.5148799015523704e-7,204.00000127150884,202.51084676075857
204.1,4.36463567971249e-6,9.400734093974649e-8,1.1750922792146868e-7,4.6453829748499086e-7,204.10000119772064,202.64138354326005
204.2,4.342061569101255e-6,9.565865659721516e-8,1.1957337130380396e-7,4.777811868647297e-7,204.20000115518383,202.77105230428364
204.3,4.318990952793466e-6,9.733014810113855e-8,1.216627344702842e-7,4.912157455816766e-7,204.3000011082471,202.89988342875807
204.4,4.295424857200728e-6,9.90216422885468e-8,1.2377709998858584e-7,5.048403684895968e-7,204.40000101273742,203.0279020383656
204.5,4.271365251122034e-6,1.0073292499382267e-7,1.2591620052386437e-7,5.186531041383674e-7,204.50000088630992,203.1551317595918
204.6,4.246814104431712e-6,1.0246378200444789e-7,1.2807976868619274e-7,5.326520006912703e-7,204.6000007467811,203.2815962188429
204.7,4.221773387004084e-6,1.0421399910790413e-7,1.3026753708564398e-7,5.468351063115871e-7,204.70000061196745,203.40731904252522
204.8,4.1962450687134696e-6,1.0598336209167355e-7,1.3247923833229158e-7,5.61200469162604e-7,204.8000004996856,203.532323857045
204.9,4.170231119434209e-6,1.0777165674323685e-7,1.3471460503620732e-7,5.757461374075944e-7,204.90000042775196,203.65663428880845
205.0,4.143733532859455e-6,1.095786678042781e-7,1.3697336831466771e-7,5.904701489499317e-7,205.00000040423345,203.78027382988012
205.1,4.116755628650578e-6,1.1140412391187383e-7,1.392551874813331e-7,6.053700412227044e-7,205.10000035062407,203.9032629112362
205.2,4.089302696787879e-6,1.1324767125787708e-7,1.415596200885231e-7,6.204426388613995e-7,205.20000025902448,204.0256193447378
205.3,4.061380185271456e-6,1.1510894950851335e-7,1.438862159895834e-7,6.356847122272985e-7,205.30000014586292,204.14736091294074
205.4,4.032993542101428e-6,1.1698759833000644e-7,1.4623452503785756e-7,6.510930316816694e-7,205.40000002756756,204.26850539840072
205.5,4.004148215277893e-6,1.1888325738858188e-7,1.486040970866912e-7,6.666643675857935e-7,205.49999992056664,204.3890705836736
205.6,3.9748496528009575e-6,1.207955663504646e-7,1.509944819894292e-7,6.823954903009478e-7,205.59999984128837,204.50907425131518
205.7,3.945103302670725e-6,1.227241648818795e-7,1.5340522959941652e-7,6.982831701884091e-7,205.69999980616103,204.62853418388124
205.8,3.914914711320455e-6,1.2466868770639953e-7,1.558358830057145e-7,7.14324130742175e-7,205.79999978230413,204.74746779981453
205.9,3.884291660853393e-6,1.2662867853811838e-7,1.5828587095432364e-7,7.305142836532453e-7,205.8999996950073,204.86588975947592
206.0,3.853243443133401e-6,1.286036219837997e-7,1.6075454932318578e-7,7.468490203614674e-7,205.99999956062777,204.9838134706899
206.1,3.821779364739018e-6,1.3059300209853944e-7,1.6324127332518406e-7,7.633237275264149e-7,206.099999397649,205.10125233540586
206.2,3.7899087322487903e-6,1.3259630293743353e-7,1.6574539817320142e-7,7.799337918076621e-7,206.1999992245545,205.218219755573
206.3,3.7576408522412517e-6,1.346130085555785e-7,1.682662790801216e-7,7.966745998647869e-7,206.2999990598276,205.33472913314054
206.4,3.724985031294964e-6,1.3664260300806924e-7,1.7080327125882622e-7,8.135415383573539e-7,206.3999989219518,205.45079387005777
206.5,3.6919505759884616e-6,1.386845703500022e-7,1.73355729922199e-7,8.305299939449417e-7,206.4999988294105,205.56642736827393
206.6,3.658546792900288e-6,1.4073839463647337e-7,1.7592301028312295e-7,8.476353532871238e-7,206.59999880068713,205.68164302973832
206.7,3.62478396491169e-6,1.4280352084739333e-7,1.785044184822914e-7,8.648526610540335e-7,206.6999988077371,205.79645321059436
206.8,3.5906748077193025e-6,1.4487930065411319e-7,1.810991438029539e-7,8.821761274361887e-7,206.7999987951902,205.91086797023536
206.9,3.5562319454611964e-6,1.4696509205762856e-7,1.837063836894603e-7,8.996000063186798e-7,206.899998770188,206.02489766906146
207.0,3.5214679960254695e-6,1.4906025331990373e-7,1.8632533591475664e-7,9.171185538230991e-7,206.99999874040626,206.1385526749918
207.1,3.4863955773002297e-6,1.5116414270290238e-7,1.889551982517882e-7,9.347260260710338e-7,207.09999871352073,206.2518433559455
207.2,3.451027307173584e-6,1.5327611846858824e-7,1.9159516847350035e-7,9.524166791840711e-7,207.19999869720704,206.36478007984158
207.3,3.4153758035336294e-6,1.5539553887892563e-7,1.9424444435283912e-7,9.701847692838032e-7,207.29999869914093,206.47737321459925
207.4,3.3794539441386985e-6,1.5752175047857673e-7,1.9690220934204484e-7,9.880244534471258e-7,207.399998709635,206.58963292426847
207.5,3.34327609580873e-6,1.5965404753380818e-7,1.9956758172089528e-7,1.005929417495026e-6,207.49999870420572,206.70156797586878
207.6,3.306857149424584e-6,1.6179171189361228e-7,2.02239663628358e-7,1.023893220141838e-6,207.59999868724947,206.81318655263846
207.7,3.2702119962361417e-6,1.639340254943117e-7,2.0491755730118955e-7,1.0419094206347362e-6,207.69999866373058,206.92449683592508
207.8,3.233355527493272e-6,1.660802702722297e-7,2.0760036497614721e-7,1.0599715782208999e-6,207.79999863861318,207.03550700707655
207.9,3.1963026344458767e-6,1.682297281636877e-7,2.1028718888998604e-7,1.0780732521474935e-6,207.8999986168616,207.14622524744038
208.0,3.1590682083438245e-6,1.7038168110500893e-7,2.129771312794633e-7,1.0962080016616963e-6,207.9999986034401,207.2566597383644
208.1,3.1216671404369965e-6,1.7253541103251602e-7,2.1566929438133553e-7,1.1143693860106826e-6,208.09999860331288,207.36681866119628
208.2,3.0841144738216433e-6,1.7469019364391563e-7,2.1836277283463503e-7,1.1325509094267812e-6,208.19999861888095,207.47671011227055
208.3,3.0464263216557816e-6,1.768452704617069e-7,2.2105661943052685e-7,1.1507457645543594e-6,208.29999863923518,207.58634113530323
208.4,3.0086187239061606e-6,1.78999900331594e-7,2.2374990772465123e-7,1.1689472818597133e-6,208.39999866165476,207.6957181516666
208.5,2.9707076422532347e-6,1.8115334622815163e-7,2.2644171627980745e-7,1.1871488272669818e-6,208.49999868518358,207.80484758428426
208.6,2.9327090383774708e-6,1.8330487112595393e-7,2.291311236587942e-7,1.2053437667002994e-6,208.59999870886548,207.9137358560798
208.7,2.894638873959336e-6,1.8545373799957504e-7,2.3181720842441002e-7,1.2235254660838002e-6,208.6999987317444,208.0223893899769
208.8,2.856513110679285e-6,1.875992098235897e-7,2.3449904913945432e-7,1.2416872913416235e-6,208.79999875286418,208.13081460889916
208.9,2.8183477102178067e-6,1.897405495725708e-7,2.3717572436672414e-7,1.259822608397893e-6,208.8999987712687,208.23901793577008
209.0,2.7801586545235623e-6,1.918770193906072e-7,2.398463116430999e-7,1.2779247756830978e-6,208.99999878664843,208.34700578596394
209.1,2.7419623381944937e-6,1.94007871831551e-7,2.4250987689562357e-7,1.2959870576732062e-6,209.0999988150102,208.45478403896954
209.2,2.703774490063975e-6,1.9613240596440774e-7,2.4516554413611597e-7,1.3140031190571028e-6,209.19999885941115,208.562357817673
209.3,2.66561052479809e-6,1.9824993673818892e-7,2.4781245709081735e-7,1.331966764763436e-6,209.2999989141823,208.6697322049353
209.4,2.627485857062956e-6,2.0035977910190425e-7,2.504497594859656e-7,1.3498717997208384e-6,209.3999989736545,208.77691228361726
209.5,2.5894159015246553e-6,2.0246124800456524e-7,2.530765950478009e-7,1.3677120288579587e-6,209.49999903215877,208.8839031365799
209.6,2.5514160728492836e-6,2.0455365839518285e-7,2.556921075025627e-7,1.3854812571034392e-6,209.59999908402602,208.99070984668413
209.7,2.513501785702936e-6,2.0663632522276793e-7,2.582954405764904e-7,1.403173289385924e-6,209.6999991235872,209.0973374967909
209.8,2.4756884547516957e-6,2.0870856343633203e-7,2.6088573799582423e-7,1.4207819306340604e-6,209.79999914517327,209.2037911697612
209.9,2.4379915517375456e-6,2.1076968991482775e-7,2.634621452730711e-7,1.4383009894095217e-6,209.89999916751853,209.31007575079687
210.0,2.4004253488726718e-6,2.1281909138394482e-7,2.6602389514911416e-7,1.4557248802037158e-6,209.99999921793977,209.41619541270455
210.1,2.3630032413892733e-6,2.1485619671653031e-7,2.685702740596814e-7,1.4730484053945656e-6,210.09999928790887,209.52215420054003
210.2,2.325738620871895e-6,2.16880434934786e-7,2.7110056863451056e-7,1.490266368812983e-6,210.1999993686259,209.62795615997175
210.3,2.288644878905071e-6,2.1889123506091414e-7,2.736140655033402e-7,1.5073735742898863e-6,210.29999945129111,209.73360533666795
210.4,2.2517354070733672e-6,2.2088802611711543e-7,2.7611005129590665e-7,1.5243648256561777e-6,210.3999995271046,209.83910577629695
210.5,2.2150235969613163e-6,2.2287023712559222e-7,2.7858781264194834e-7,1.541234926742776e-6,210.49999958726644,209.94446152452707
210.6,2.178522840153465e-6,2.248372971085462e-7,2.8104663617120306e-7,1.5579786813805927e-6,210.5999996229769,210.04967662702666
210.7,2.142246515821773e-6,2.2678863694222625e-7,2.834858102808597e-7,1.5745909003444023e-6,210.6999996356599,210.1547550881083
210.8,2.1062067729499714e-6,2.2872375553090518e-7,2.859047059056906e-7,1.5910669515292494e-6,210.7999996749839,210.25970040520997
210.9,2.0704140341397193e-6,2.3064223311538707e-7,2.8830279849861314e-7,1.6074029686589838e-6,210.899999740487,210.36451580302878
211.0,2.0348786102711114e-6,2.3254365445419236e-7,2.9067956967928636e-7,1.6235951341726509e-6,210.999999822243,210.46920451176345
211.1,1.9996108122242542e-6,2.34427604305841e-7,2.9303450106736876e-7,1.639639630509293e-6,211.09999991032566,210.5737697616127
211.2,1.9646209508792526e-6,2.3629366742885293e-7,2.953670742825186e-7,1.6555326401079523e-6,211.19999999480865,210.67821478277526
211.3,1.929919337116202e-6,2.3814142858174856e-7,2.97676770944395e-7,1.6712703454076745e-6,211.30000006576586,210.7825428054498
211.4,1.8955162818152273e-6,2.399704725230468e-7,2.99963072672655e-7,1.6868489288474926e-6,211.4000001132709,210.88675705983508
211.5,1.861422095580156e-6,2.417803840845059e-7,3.022254611349698e-7,1.702264572753559e-6,211.50000012793873,210.99086077485399
211.6,1.8276463277073467e-6,2.4357079002735695e-7,3.0446346655004185e-7,1.717513763976139e-6,211.60000014904654,211.09485693107382
211.7,1.7941961830328866e-6,2.453414277562101e-7,3.0667675897043187e-7,1.7325939983030574e-6,211.70000019900664,211.1987481218743
211.8,1.7610784190290114e-6,2.4709205261178146e-7,3.0886503346745416e-7,1.7475029762756912e-6,211.80000026835393,211.302536931667
211.9,1.728299793167985e-6,2.488224199347857e-7,3.1102798511242133e-7,1.7622383984354046e-6,211.90000034762306,211.40622594486348
212.0,1.6958670629220446e-6,2.5053228506593917e-7,3.1316530897664796e-7,1.7767979653235757e-6,212.000000427349,211.50981774587552
212.1,1.6637869857634344e-6,2.5222140334595756e-7,3.152767001314478e-7,1.7911793774815771e-6,212.1000004980665,211.61331491911477
212.2,1.6320663191644003e-6,2.538895301155567e-7,3.1736185364813476e-7,1.805380335450782e-6,212.2000005503104,211.71672004899284
212.3,1.6007118205971784e-6,2.555364207154526e-7,3.1942046459802323e-7,1.8193985397725675e-6,212.30000057461558,211.8200357199215
212.4,1.5697299840145202e-6,2.5716184503332204e-7,3.214522442113116e-7,1.833231784671853e-6,212.4000005806227,211.92326444675314
212.5,1.5391251409873723e-6,2.5876567724467126e-7,3.2345703065986295e-7,1.8468787339524073e-6,212.50000061130268,212.02640837158773
212.6,1.5089005810501288e-6,2.6034783394590255e-7,3.254347203503301e-7,1.8603385228442079e-6,212.60000066155644,212.1294695597766
212.7,1.4790595881959241e-6,2.619082316400052e-7,3.2738520987943906e-7,1.8736102912169344e-6,212.70000072341836,212.23245008045157
212.8,1.4496054464178838e-6,2.634467868299689e-7,3.293083958439166e-7,1.8866931789402713e-6,212.80000078892257,212.3353520027446
212.9,1.4205414397091587e-6,2.6496341601878223e-7,3.3120417484048755e-7,1.8995863258838912e-6,212.90000085010334,212.4381773957875
213.0,1.3918708520628745e-6,2.6645803570943476e-7,3.3307244346587863e-7,1.912288871917478e-6,213.0000008989949,212.54092832871223
213.1,1.3635969674721652e-6,2.6793056240491586e-7,3.3491309831681593e-7,1.924799956910712e-6,213.1000009276315,212.64360687065067
213.2,1.3357230339826419e-6,2.693809146730231e-7,3.367260381576862e-7,1.9371187318853967e-6,213.20000093116104,212.74621508230138
213.3,1.308250972064815e-6,2.70809076525013e-7,3.3851123831916897e-7,1.949244841620563e-6,213.3000009445968,212.84875479721777
213.4,1.2811811507486697e-6,2.722150977553639e-7,3.4026876015942104e-7,1.961178588933658e-6,213.40000097521894,212.951227666907
213.5,1.2545138672915418e-6,2.735990294757507e-7,3.4199866845964667e-7,1.9729203201591315e-6,213.50000101703117,213.05363534791348
213.6,1.228249418950774e-6,2.7496092279784784e-7,3.437010280010495e-7,1.9844703816314277e-6,213.6000010640371,213.15597949678178
213.7,1.2023881029837103e-6,2.7630082883332975e-7,3.4537590356483323e-7,1.9958291196849933e-6,213.70000111024032,213.25826177005627
213.8,1.1769302166476865e-6,2.776187986938714e-7,3.470233599322021e-7,2.006996880654276e-6,213.80000114964457,213.36048382428143
213.9,1.1518760572000603e-6,2.7891488349114637e-7,3.4864346188435887e-7,2.0179740108737144e-6,213.9000011762533,213.46264731600178
214.0,1.127225921898168e-6,2.801891343368296e-7,3.502362742025077e-7,2.028760856677758e-6,214.0000011840703,213.56475390176172
214.1,1.1029796205209852e-6,2.8144162682466633e-7,3.518018893268972e-7,2.039357933469645e-6,214.1000011855948,213.66680515714984
214.2,1.079135394034912e-6,2.8267250600240125e-7,3.533404855009697e-7,2.0497663665047978e-6,214.20000120022792,213.76880242736027
214.3,1.0556912526820184e-6,2.83881922815625e-7,3.5485225210290904e-7,2.0599874011352725e-6,214.30000122405156,213.8707470376409
214.4,1.03264520759995e-6,2.850700281526621e-7,3.5633737845585915e-7,2.070022282489078e-6,214.40000125304434,213.9726403134279
214.5,1.0099952699263345e-6,2.8623697290183797e-7,3.577960538829651e-7,2.079872255694229e-6,214.50000128318496,214.07448358015748
214.6,9.877394507988042e-7,2.8738290795147775e-7,3.592284677073717e-7,2.0895385658787405e-6,214.6000013104521,214.17627816326595
214.7,9.658757613549926e-7,2.8850798418990656e-7,3.606348092522238e-7,2.0990224581706247e-6,214.70000133082442,214.27802538818946
214.8,9.444022127325265e-7,2.896123525054499e-7,3.620152678406665e-7,2.1083251776978984e-6,214.80000134028063,214.37972658036432
214.9,9.233167295469075e-7,2.906961682433782e-7,3.633700376696043e-7,2.1174479981148285e-6,214.9000013384767,214.48138305191696
215.0,9.026162436956344e-7,2.9175963199636787e-7,3.6469936621746566e-7,2.126392549442468e-6,215.00000134255944,214.58299595092572
215.1,8.822971996846917e-7,2.928029606153047e-7,3.660035244541768e-7,2.135160666065874e-6,215.1000013532792,214.68456633345897
215.2,8.623560567680103e-7,2.938263695982747e-7,3.6728278225327495e-7,2.14375418043498e-6,215.20000136827187,214.78609525671186
215.3,8.427892741995167e-7,2.948300744433647e-7,3.6853740948829783e-7,2.152174924999726e-6,215.30000138517346,214.8875837778798
215.4,8.235933112331533e-7,2.9581429064866016e-7,3.697676760327822e-7,2.160424732210042e-6,215.4000014016199,214.9890329541579
215.5,8.047646271228459e-7,2.967792337122478e-7,3.7097385176026574e-7,2.168505434515867e-6,215.5000014152471,215.09044384274142
215.6,7.862996811225264e-7,2.9772511913221383e-7,3.721562065442859e-7,2.176418864367137e-6,215.60000142369105,215.19181750082564
215.7,7.681949324861258e-7,2.9865216240664453e-7,3.7331501025838e-7,2.184166854213787e-6,215.7000014245877,215.29315498560572
215.8,7.504465672152911e-7,2.9956059176102976e-7,3.7445054723477894e-7,2.191751328737061e-6,215.8000014219011,215.394457307369
215.9,7.330501444940037e-7,3.0045065984219525e-7,3.755631317361834e-7,2.1991744316385635e-6,215.90000142243312,215.4957253276381
216.0,7.160012485586948e-7,3.01322615217234e-7,3.7665307472501045e-7,2.206438302708992e-6,216.00000142528057,215.59695988712303
216.1,6.992954644908631e-7,3.0217670640752284e-7,3.7772068711465324e-7,2.213545081463722e-6,216.10000142950494,215.69816182662416
216.2,6.829283773720076e-7,3.0301318193443855e-7,3.787662798185051e-7,2.2204969074181294e-6,216.20000143416786,215.79933198694164
216.3,6.668955722836231e-7,3.038322903193585e-7,3.7979016374995974e-7,2.2272959200875907e-6,216.30000143833092,215.9004712088758
216.4,6.511926343072177e-7,3.0463428008365897e-7,3.8079264982240995e-7,2.233944258987478e-6,216.40000144105565,216.00158033322697
216.5,6.358151485242858e-7,3.0541939974871713e-7,3.817740489492493e-7,2.240444063633169e-6,216.50000144140367,216.10266020079536
216.6,6.20758683830038e-7,3.061878985824227e-7,3.8273467290241534e-7,2.2467974790793552e-6,216.60000143864187,216.20371164995876
216.7,6.060185112757205e-7,3.0694003755117243e-7,3.836748470788138e-7,2.253006744327254e-6,216.7000014349142,216.3047354380411
216.8,5.915898494778292e-7,3.0767607564469696e-7,3.845948949704276e-7,2.259074099108878e-6,216.8000014310889,216.4057322358585
216.9,5.774679622468674e-7,3.0839626924041733e-7,3.8549513710914686e-7,2.2650017656219825e-6,216.90000142722758,216.5067027115419
217.0,5.63648113393326e-7,3.091008747157553e-7,3.863758940268625e-7,2.27079196606433e-6,217.00000142339218,216.60764753322204
217.1,5.501255667277004e-7,3.0979014844813223e-7,3.8723748625546504e-7,2.2764469226336807e-6,217.10000141964434,216.70856736902985
217.2,5.368955860604853e-7,3.104643468149696e-7,3.880802343268451e-7,2.2819688575277946e-6,217.20000141604595,216.80946288709617
217.3,5.239534352021722e-7,3.1112372619368913e-7,3.8890445877289355e-7,2.2873599929444333e-6,217.3000014126588,216.91033475555187
217.4,5.112943779632639e-7,3.1176854296171183e-7,3.897104801255005e-7,2.292622551081354e-6,217.40000140954456,217.0111836425278
217.5,4.989136357400956e-7,3.12399054912525e-7,3.904986207076926e-7,2.29775876775653e-6,217.50000140596407,217.1120102032865
217.6,4.868063929028083e-7,3.130155175238767e-7,3.9126919991075687e-7,2.30277086580095e-6,217.600001400128,217.21281500340643
217.7,4.749679766708871e-7,3.136181779558297e-7,3.9202252660257266e-7,2.307660997320681e-6,217.70000139259508,217.31359857343315
217.8,4.6339372151636136e-7,3.1420728303312994e-7,3.9275890922681906e-7,2.312431311440217e-6,217.8000013840518,217.41436144405458
217.9,4.5207896191127007e-7,3.1478307958052294e-7,3.934786562271744e-7,2.317083957284047e-6,217.90000137518456,217.5151041459585
218.0,4.4101903232764266e-7,3.153458144227547e-7,3.94182076047318e-7,2.3216210839766653e-6,218.00000136667984,217.61582720983287
218.1,4.3020926723751156e-7,3.1589573438457117e-7,3.948694771309285e-7,2.3260448406425637e-6,218.10000135922408,217.7165311663655
218.2,4.1964500111290955e-7,3.164330862907181e-7,3.955411679216849e-7,2.330357376406234e-6,218.20000135350378,217.81721654624434
218.3,4.0932156779310054e-7,3.169581169839257e-7,3.961974568936359e-7,2.3345608406680298e-6,218.30000135015504,217.9178838800635
218.4,3.992343120276549e-7,3.1747107068544364e-7,3.968386499116962e-7,2.338657371811132e-6,218.4000013454987,218.0185336675186
218.5,3.8937880851492856e-7,3.179721777219996e-7,3.9746503516455236e-7,2.342648988037773e-6,218.50000133764755,218.11916633884914
218.6,3.797507092302518e-7,3.184616647797579e-7,3.980768958288878e-7,2.3465376699487706e-6,218.60000132762391,218.21978231542613
218.7,3.7034566614895485e-7,3.1893975854488295e-7,3.9867451508138587e-7,2.350325398144942e-6,218.70000131644986,218.32038201862065
218.8,3.6115933124636535e-7,3.194066857035393e-7,3.992581760987303e-7,2.3540141532271063e-6,218.80000130514773,218.42096586980372
218.9,3.5218735649781886e-7,3.1986267294189107e-7,3.998281620576042e-7,2.3576059157960806e-6,218.9000012947397,218.5215342903463
219.0,3.434253938786429e-7,3.203079469461028e-7,4.003847561346911e-7,2.3611026664526826e-6,219.0000012862479,218.62208770161948
219.1,3.348690953641678e-7,3.207427344023389e-7,4.0092824150667447e-7,2.364506385797731e-6,219.1000012806947,218.72262652499424
219.2,3.2651411663380683e-7,3.2116726147233445e-7,4.0145890092635475e-7,2.3678190532950122e-6,219.20000127787173,218.8231511792377
219.3,3.183563024426453e-7,3.2158174214748756e-7,4.019770030041535e-7,2.371042560216062e-6,219.30000127183575,218.9236620377301
219.4,3.10391740328568e-7,3.2198637820595043e-7,4.02482799943646e-7,2.3741786775378567e-6,219.40000126262606,219.02415943604217
219.5,3.02616532287312e-7,3.223813708927976e-7,4.0297654307108113e-7,2.3772291686726198e-6,219.50000125139763,219.12464370865754
219.6,2.9502678031461676e-7,3.227669214531036e-7,4.034584837127079e-7,2.3801957970325714e-6,219.6000012393054,219.2251151900598
219.7,2.876185864062216e-7,3.2314323113194316e-7,4.0392887319477536e-7,2.383080326029934e-6,219.70000122750437,219.3255742147326
219.8,2.8038805255786396e-7,3.235105011743908e-7,4.043879628435325e-7,2.3858845190769285e-6,219.80000121714957,219.42602111715965
219.9,2.733312807652874e-7,3.238689328255209e-7,4.0483600398522793e-7,2.388610139585775e-6,219.90000120939584,219.52645623182445
220.0,2.6644437302422914e-7,3.2421872733040825e-7,4.0527324794611087e-7,2.3912589509686964e-6,220.00000120539823,219.62687989321074
220.1,2.59723489531007e-7,3.2456008190588174e-7,4.0569994186241817e-7,2.3938326937472615e-6,220.10000120220178,219.72729242626045
220.2,2.5316511859041506e-7,3.248931756955277e-7,4.061163106172645e-7,2.396332957605101e-6,220.20000119515834,219.82769411007686
220.3,2.4676586297436794e-7,3.252181829094014e-7,4.0652257173514246e-7,2.398761273155938e-6,220.300001185383,219.92808521012464
220.4,2.4052232556318623e-7,3.2553527776067583e-7,4.06918942735875e-7,2.401119170920941e-6,220.40000117403238,220.02846599186879
220.5,2.3443110923718496e-7,3.258446344625243e-7,4.073056411392855e-7,2.403408181421279e-6,220.50000116226326,220.12883672077442
220.6,2.2848881687668106e-7,3.2614642722812006e-7,4.0768288446519705e-7,2.4056298351781228e-6,220.60000115123225,220.22919766230655
220.7,2.226920513619914e-7,3.264408302706363e-7,4.080508902334327e-7,2.407785662712641e-6,220.70000114209597,220.32954908193025
220.8,2.1703741557343136e-7,3.2672801780324624e-7,4.084098759638159e-7,2.409877194546003e-6,220.80000113601122,220.42989124511064
220.9,2.1152151532724921e-7,3.2700816379351843e-7,4.087600589665743e-7,2.411905960409468e-6,220.90000113368748,220.53022441702674
221.0,2.0614113996672158e-7,3.2728143123788794e-7,4.091016442380577e-7,2.4138734141946564e-6,221.00000112939415,220.63054884321014
221.1,2.0089336600060783e-7,3.2754796893298104e-7,4.0943481804061527e-7,2.415780873210174e-6,221.10000112188564,220.7308647372524
221.2,1.95775294808751e-7,3.2780792484061737e-7,4.097597650851101e-7,2.4176296405497654e-6,221.20000111224368,220.83117230981927
221.3,1.9078402777099249e-7,3.280614469226167e-7,4.100766700824059e-7,2.419421019307176e-6,221.30000110155004,220.93147177157647
221.4,1.8591666626717808e-7,3.2830868314079863e-7,4.103857177433656e-7,2.42115631257615e-6,221.4000010908865,221.03176333318964
221.5,1.811703116771492e-7,3.2854978145698286e-7,4.106870927788526e-7,2.422836823450432e-6,221.5000010813347,221.13204720532454
221.6,1.7654206538074884e-7,3.2878488983298905e-7,4.1098097989973015e-7,2.4244638550237666e-6,221.60000107397653,221.23232359864687
221.7,1.720290287578198e-7,3.2901415623063685e-7,4.1126756381686153e-7,2.4260387103898996e-6,221.70000106989366,221.3325927238224
221.8,1.6762833605612432e-7,3.2923772647415884e-7,4.115470270606153e-7,2.42756268072358e-6,221.80000106799724,221.4328547890932
221.9,1.6333740777120626e-7,3.294557307149941e-7,4.118195335106573e-7,2.4290369335235307e-6,221.9000010630297,221.53310997715192
222.0,1.5915380915245684e-7,3.2966829276462973e-7,4.120852377978827e-7,2.4304625630404807e-6,222.00000105556327,221.63335845537785
222.1,1.5507510638733386e-7,3.2987553646502087e-7,4.1234429450149836e-7,2.431840662567388e-6,222.10000104656643,221.73360039094283
222.2,1.5109886566329489e-7,3.300775856581228e-7,4.1259685820071125e-7,2.4331723253972107e-6,222.20000103700738,221.8338359510189
222.3,1.472226531677966e-7,3.302745641858909e-7,4.128430834747285e-7,2.434458644822908e-6,222.30000102785453,221.93406530277804
222.4,1.4344403508829884e-7,3.304665958902803e-7,4.13083124902757e-7,2.4357007141374363e-6,222.40000102007613,222.0342886133922
222.5,1.3976057761225824e-7,3.3065380461324624e-7,4.1331713706400376e-7,2.4368996266337547e-6,222.50000101464053,222.1345060500333
222.6,1.361698471165655e-7,3.308363141798114e-7,4.1354527452496535e-7,2.4380564755702795e-6,222.60000101247982,222.23471777987245
222.7,1.3266951727994363e-7,3.3101424199189874e-7,4.137676848944291e-7,2.439172312439065e-6,222.70000100992698,222.33492396303197
222.8,1.2925753087438946e-7,3.3118769189806444e-7,4.139844985275792e-7,2.4402480660892155e-6,222.80000100463846,222.4351247367183
222.9,1.2593187062760117e-7,3.313567663301281e-7,4.1419584326322285e-7,2.441284642985235e-6,222.90000099746536,222.5353202335133
223.0,1.2269051926727389e-7,3.315215677199092e-7,4.1440184694016716e-7,2.442282949591627e-6,223.00000098925855,222.63551058599867
223.1,1.1953145952110386e-7,3.316821984992274e-7,4.1460263739721933e-7,2.443243892372896e-6,223.10000098086925,222.73569592675645
223.2,1.1645267411678718e-7,3.3183876109990234e-7,4.1479834247318654e-7,2.444168377793545e-6,223.20000097314846,222.83587638836835
223.3,1.1345214578201918e-7,3.3199135795375354e-7,4.1498909000687586e-7,2.44505731231808e-6,223.3000009669473,222.93605210341633
223.4,1.1052785724449775e-7,3.3214009149260055e-7,4.1517500783709453e-7,2.4459116024110046e-6,223.40000096311667,223.0362232044821
223.5,1.0767779917069076e-7,3.3228506361141745e-7,4.1535622328957726e-7,2.4467321519183223e-6,223.5000009618441,223.1363898238517
223.6,1.0490014121974655e-7,3.3242636617527104e-7,4.1553285222851365e-7,2.4475197909541435e-6,223.60000095879275,223.23655208229442
223.7,1.0219322343780368e-7,3.325640831498102e-7,4.157049996922446e-7,2.448275267769155e-6,223.70000095361465,223.33671008576582
223.8,9.955539195667269e-8,3.326982984048877e-7,4.158727703420159e-7,2.448999326370063e-6,223.8000009470421,223.43686393925708
223.9,9.698499290816631e-8,3.3282909581035583e-7,4.160362688390732e-7,2.44969271076357e-6,223.90000093980717,223.53701374775926
224.0,9.448037242409507e-8,3.3295655923606744e-7,4.161955998446625e-7,2.450356164956384e-6,224.0000009326423,223.6371596162636
224.1,9.203987663627022e-8,3.330807725518751e-7,4.163508680200296e-7,2.4509904329552075e-6,224.10000092627973,223.73730164976118
224.2,8.9661851676503e-8,3.332018196276315e-7,4.165021780264203e-7,2.451596258766746e-6,224.20000092145168,223.8374399532432
224.3,8.734464367660404e-8,3.333197843331892e-7,4.1664963452508045e-7,2.452174386397704e-6,224.30000091889045,223.93757463170076
224.4,8.508662537614486e-8,3.334347488786408e-7,4.1679334047716723e-7,2.4527255501331218e-6,224.40000091777952,224.03770578899568
224.5,8.288636791077935e-8,3.335467848631973e-7,4.169333862282018e-7,2.453250399363513e-6,224.50000091461894,224.13783351621547
224.6,8.07425277727278e-8,3.3365596032552016e-7,4.1706985673063667e-7,2.453749539892651e-6,224.6000009098004,224.23795789647372
224.7,7.865376149706328e-8,3.337623433479767e-7,4.172028369357835e-7,2.4542235771826093e-6,224.7000009039461,224.33807901276788
224.8,7.661872561885826e-8,3.338660020129348e-7,4.173324117949542e-7,2.454673116695462e-6,224.80000089767827,224.43819694809525
224.9,7.463607667318693e-8,3.3396700440276147e-7,4.1745866625946023e-7,2.4550987638932838e-6,224.90000089161896,224.5383117854533
225.0,7.270447119512173e-8,3.3406541859982445e-7,4.1758168528061337e-7,2.4555011242381474e-6,225.0000008863904,224.6384236078393
225.1,7.082256571973574e-8,3.341613126864911e-7,4.1770155380972534e-7,2.455880803192128e-6,225.10000088261478,224.73853249825066
225.2,6.898901678210194e-8,3.3425475474512885e-7,4.1781835679810783e-7,2.4562384062172983e-6,225.20000088091425,224.83863853968475
225.3,6.720252581779086e-8,3.34345810153559e-7,4.179321763447948e-7,2.4565745216910558e-6,225.3000008797519,224.93874181319543
225.4,6.54619704329487e-8,3.3443453520465925e-7,4.1804308339208363e-7,2.4568896604064703e-6,225.40000087677237,225.03884238837628
225.5,6.376626807327905e-8,3.345209847445261e-7,4.1815114637295787e-7,2.4571843114111865e-6,225.50000087248205,225.13894033070264
225.6,6.211433612543905e-8,3.3460521362539434e-7,4.1825643372420996e-7,2.4574589637574678e-6,225.600000867403,225.23903570564593
225.7,6.050509197608593e-8,3.346872766994992e-7,4.183590138826327e-7,2.4577141064975793e-6,225.7000008620574,225.33912857867762
225.8,5.893745301187637e-8,3.347672288190757e-7,4.184589552850187e-7,2.4579502286837837e-6,225.80000085696733,225.43921901526917
225.9,5.7410336619468484e-8,3.3484512483635896e-7,4.1855632636816056e-7,2.458167819368346e-6,225.90000085265487,225.53930708089194
226.0,5.592266018551898e-8,3.3492101960358395e-7,4.186511955688509e-7,2.45836736760353e-6,226.00000084964216,225.63939284101747
226.1,5.447334111085712e-8,3.349949679717935e-7,4.187436313229802e-7,2.4585493624384767e-6,226.10000084844893,225.7394763611174
226.2,5.306134879288304e-8,3.3506702170695195e-7,4.188336987745379e-7,2.4587142727552535e-6,226.20000084730927,225.83955770444632
226.3,5.168579505602358e-8,3.3513722541951574e-7,4.189214540684359e-7,2.4588625034490244e-6,226.30000084467628,225.93963692493782
226.4,5.034581353001163e-8,3.3520562301354713e-7,4.1900695197724504e-7,2.4589944469908643e-6,226.40000084098307,226.03971407412246
226.5,4.904053784457887e-8,3.352722583931084e-7,4.1909024727353603e-7,2.4591104958518466e-6,226.50000083666296,226.13978920353097
226.6,4.776910162945741e-8,3.353371754622618e-7,4.1917139472987965e-7,2.4592110425030454e-6,226.6000008321492,226.23986236469398
226.7,4.653063851437934e-8,3.3540041812506964e-7,4.192504491188468e-7,2.4592964794155357e-6,226.70000082787504,226.3399336091423
226.8,4.532428212907642e-8,3.354620302855942e-7,4.1932746521300814e-7,2.4593671990603907e-6,226.8000008242738,226.4400029884065
226.9,4.414916610328142e-8,3.3552205584789773e-7,4.194024977849345e-7,2.4594235939086847e-6,226.90000082177866,226.54007055401726
227.0,4.300442409635128e-8,3.3558053871363546e-7,4.1947560160531994e-7,2.4594660564242212e-6,227.0000008208184,226.64013635750575
227.1,4.188923505455291e-8,3.356375201047833e-7,4.195468285835425e-7,2.4594949613729683e-6,227.10000081985882,226.74020044854063
227.2,4.08028936781062e-8,3.356930354578603e-7,4.1961622332332535e-7,2.4595106312810473e-6,227.200000817661,226.8402628693918
227.3,3.974471083827527e-8,3.3574711971231104e-7,4.196838294100912e-7,2.459513379327975e-6,227.30000081458095,226.94032366052377
227.4,3.87139974063251e-8,3.3579980780758e-7,4.197496904292627e-7,2.4595035186932687e-6,227.40000081097466,227.04038286240083
227.5,3.7710064253519786e-8,3.358511346831119e-7,4.198138499662625e-7,2.459481362556445e-6,227.5000008071982,227.1404405154874
227.6,3.673222225112374e-8,3.359011352783513e-7,4.1987635160651336e-7,2.4594472240970216e-6,227.60000080360754,227.2404966602479
227.7,3.5779782270401355e-8,3.3594984453274265e-7,4.1993723893543796e-7,2.459401416494515e-6,227.70000080055874,227.3405513371468
227.8,3.4852055182616764e-8,3.3599729738573074e-7,4.199965555384589e-7,2.4593442529284425e-6,227.80000079840784,227.44060458664842
227.9,3.39483518590349e-8,3.3604352877676005e-7,4.200543450009989e-7,2.459276046578321e-6,227.90000079751084,227.5406564492172
228.0,3.306801348475249e-8,3.3608857183357353e-7,4.201106489954232e-7,2.4591970988198952e-6,228.00000079681823,227.64070696415143
228.1,3.221047796774549e-8,3.361324547627241e-7,4.201655030922572e-7,2.4591076678603554e-6,228.10000079508103,227.7407561649348
228.2,3.137520004884242e-8,3.361752052297484e-7,4.2021894180091455e-7,2.459008002373388e-6,228.20000079258838,227.84080408327029
228.3,3.056163446304003e-8,3.3621685090069157e-7,4.2027099963117747e-7,2.458898351033923e-6,228.3000007896305,227.94085075086096
228.4,2.976923594533579e-8,3.3625741944159896e-7,4.203217110928279e-7,2.4587789625168936e-6,228.4000007864974,228.04089619940964
228.5,2.8997459230726433e-8,3.362969385185158e-7,4.2037111069564794e-7,2.4586500854972286e-6,228.50000078347935,228.14094046061936
228.6,2.8245759054208963e-8,3.3633543579748736e-7,4.204192329494197e-7,2.4585119686498594e-6,228.60000078086648,228.24098356619305
228.7,2.7513590150780357e-8,3.363729389445589e-7,4.204661123639254e-7,2.4583648606497175e-6,228.70000077894892,228.34102554783365
228.8,2.6800407255437412e-8,3.3640947562577564e-7,4.20511783448947e-7,2.458209010171733e-6,228.8000007780169,228.44106643724416
228.9,2.6105680130116476e-8,3.3644507259378226e-7,4.205562797665334e-7,2.4580446601214677e-6,228.90000077758793,228.54110626560984
229.0,2.5428956773059937e-8,3.364797524830161e-7,4.205996299436764e-7,2.4578720192632566e-6,229.00000077633229,228.64114505984006
229.1,2.476980746720773e-8,3.3651353710717747e-7,4.2064186120124705e-7,2.457691284368433e-6,229.10000077443368,228.74118284475196
229.2,2.4127802329526937e-8,3.365464482978366e-7,4.2068300077057415e-7,2.4575026522219523e-6,229.20000077212327,228.8412196451492
229.3,2.3502511476984438e-8,3.365785078865637e-7,4.2072307588298675e-7,2.4573063196087693e-6,229.30000076963202,228.94125548583537
229.4,2.2893505026547664e-8,3.366097377049291e-7,4.207621137698139e-7,2.457102483313838e-6,229.400000767191,229.041290391614
229.5,2.230035309518351e-8,3.3664015958450294e-7,4.2080014166238447e-7,2.456891340122114e-6,229.50000076503127,229.14132438728882
229.6,2.1722625799859044e-8,3.366697953568555e-7,4.208371867920276e-7,2.4566730868185503e-6,229.60000076338395,229.24135749766333
229.7,2.1159893257541328e-8,3.3669866685355713e-7,4.2087327639007223e-7,2.456447920188103e-6,229.70000076248007,229.34138974754117
229.8,2.0611731377730137e-8,3.367267955398246e-7,4.2090843732263704e-7,2.456216034858896e-6,229.8000007621818,229.44142116156027
229.9,2.0077772840982624e-8,3.367541997980886e-7,4.209426928744109e-7,2.455977601171891e-6,229.9000007612693,229.54145176152423
230.0,1.9557679829123503e-8,3.3678089677514235e-7,4.209760644674645e-7,2.4557327745753668e-6,230.00000075978826,229.6414815668914
230.1,1.9051114535715113e-8,3.368069036457106e-7,4.2100857352300986e-7,2.4554817103354165e-6,230.1000007579267,229.74151059705147
230.2,1.855773915431978e-8,3.3683223758451816e-7,4.2104024146225896e-7,2.4552245637181332e-6,230.2000007558726,229.8415388713942
230.3,1.80772158784997e-8,3.3685691576628995e-7,4.210710897064238e-7,2.4549614899896095e-6,230.30000075381403,229.94156640930916
230.4,1.7609206901817492e-8,3.368809553657509e-7,4.2110113967671626e-7,2.4546926444159385e-6,230.40000075193893,230.04159323018604
230.5,1.7153374417835342e-8,3.3690437355762576e-7,4.211304127943484e-7,2.454418182263213e-6,230.50000075043536,230.1416193534145
230.6,1.670938062011558e-8,3.369271875166395e-7,4.2115893048053214e-7,2.454138258797526e-6,230.60000074949133,230.2416447983843
230.7,1.6276888605207203e-8,3.36949414356158e-7,4.211867140995665e-7,2.4538530289713822e-6,230.70000074921606,230.34166958446886
230.8,1.5855594662270633e-8,3.369710693006347e-7,4.212137829213486e-7,2.453562633980472e-6,230.80000074865615,230.44169372959476
230.9,1.5445232758836308e-8,3.369921658185546e-7,4.2124015383583666e-7,2.4532671970430917e-6,230.9000007475954,230.54171724914156
231.0,1.504553834452738e-8,3.3701271737670544e-7,4.212658436389403e-7,2.4529668402605635e-6,231.00000074618384,230.64174015823184
231.1,1.4656246868967118e-8,3.3703273744187504e-7,4.2129086912656976e-7,2.452661685734211e-6,231.1000007445715,230.74176247198827
231.2,1.427709378177881e-8,3.3705223948085117e-7,4.213152470946346e-7,2.452351855565359e-6,231.20000074290832,230.84178420553337
231.3,1.3907814532585629e-8,3.370712369604215e-7,4.213389943390448e-7,2.452037471855329e-6,231.30000074134435,230.94180537398978
231.4,1.354814457101106e-8,3.370897433473739e-7,4.2136212765571e-7,2.451718656705446e-6,231.40000074002953,231.04182599248
231.5,1.3197819346678279e-8,3.37107772108496e-7,4.2138466384054023e-7,2.4513955322170334e-6,231.50000073911391,231.14184607612674
231.6,1.2856574309210562e-8,3.371253367105757e-7,4.2140661968944536e-7,2.4510682204914143e-6,231.6000007387475,231.2418656400525
231.7,1.2524157384228277e-8,3.371424498711648e-7,4.2142801121092234e-7,2.4507368386569106e-6,231.70000073847814,231.34188469891774
231.8,1.2200355572837904e-8,3.3715912231165786e-7,4.214488519443654e-7,2.4504014861874835e-6,231.80000073775034,231.4419032651662
231.9,1.1884962235121743e-8,3.3717536456507555e-7,4.2146915502623476e-7,2.4500622588747167e-6,231.9000007366856,231.54192135058145
232.0,1.1577770726848126e-8,3.37191187164803e-7,4.214889335932619e-7,2.4497192525112894e-6,232.00000073540633,231.64193896694715
232.1,1.127857440378548e-8,3.3720660064422514e-7,4.215082007821783e-7,2.449372562889881e-6,232.10000073403498,231.74195612604683
232.2,1.0987166621702224e-8,3.3722161553672707e-7,4.215269697297154e-7,2.4490222858031702e-6,232.2000007326938,231.84197283966404
232.3,1.0703340736366709e-8,3.3723624237569373e-7,4.215452535726048e-7,2.448668517043837e-6,232.30000073150524,231.94198911958242
232.4,1.0426890103547519e-8,3.372504916945102e-7,4.2156306544757795e-7,2.4483113524045603e-6,232.40000073059153,232.04200497758546
232.5,1.0157608079012997e-8,3.3726437402656145e-7,4.215804184913664e-7,2.4479508876780197e-6,232.50000073007516,232.14202042545676
232.6,9.895290143793632e-9,3.3727789976871365e-7,4.215973257065433e-7,2.4475872178543706e-6,232.60000072993074,232.24203547491945
232.7,9.639758690324816e-9,3.3729107783134146e-7,4.2161379839454576e-7,2.4472204263529055e-6,232.70000072949676,232.34205013641213
232.8,9.390852656324492e-9,3.3730391641440446e-7,4.216298468089757e-7,2.446850588295446e-6,232.8000007287583,232.44206441914767
232.9,9.148411017418489e-9,3.37316423737666e-7,4.2164548120082737e-7,2.44647777866014e-6,232.90000072781112,232.54207833229015
233.0,8.912272749232415e-9,3.373286080208895e-7,4.2166071182109496e-7,2.4461020724251356e-6,233.00000072675098,232.64209188500362
233.1,8.682276827391954e-9,3.3734047748383847e-7,4.216755489207727e-7,2.445723544568581e-6,233.10000072567365,232.74210508645226
233.2,8.458262227522793e-9,3.3735204034627626e-7,4.2169000275085476e-7,2.445342270068623e-6,233.20000072467496,232.84211794580006
233.3,8.240067925250548e-9,3.3736330482796636e-7,4.2170408356233544e-7,2.4449583239034106e-6,233.30000072385064,232.9421304722112
233.4,8.027532896201033e-9,3.373742791486722e-7,4.217178016062089e-7,2.444571781051092e-6,233.40000072329644,233.04214267484974
233.5,7.820496122902232e-9,3.3738497152762016e-7,4.217311671330342e-7,2.4441827164877146e-6,233.5000007231072,233.14215456287974
233.6,7.618806362096117e-9,3.37395389600794e-7,4.2174418977530436e-7,2.4437912012064566e-6,233.60000072292223,233.24216614508308
233.7,7.422335653027529e-9,3.3740553983686153e-7,4.217568776908592e-7,2.443397295448617e-6,233.700000722446,233.34217742888313
233.8,7.230958762515308e-9,3.374154286382622e-7,4.2176923886401875e-7,2.4430010577941612e-6,233.80000072175636,233.44218842140197
233.9,7.0445504573784546e-9,3.374250624074351e-7,4.217812812791032e-7,2.442602546823055e-6,233.90000072093088,233.5421991297615
234.0,6.8629855044358035e-9,3.374344475468196e-7,4.2179301292043236e-7,2.4422018211152636e-6,234.0000007200472,233.64220956108377
234.1,6.686138670506248e-9,3.37443590458855e-7,4.218044417723265e-7,2.4417989392507524e-6,234.10000071918313,233.74221972249074
234.2,6.513884722408678e-9,3.3745249754598044e-7,4.218155758191054e-7,2.441393959809487e-6,234.20000071841625,233.84222962110437
234.3,6.3460984269619365e-9,3.374611752106353e-7,4.218264230450894e-7,2.4409869413714332e-6,234.3000007178243,233.94223926404672
234.4,6.182654550985013e-9,3.374696298552589e-7,4.2183699143459843e-7,2.440577942516556e-6,234.40000071748491,234.04224865843972
234.5,6.023428978346408e-9,3.374778678097306e-7,4.2184728890130213e-7,2.4401670213988903e-6,234.50000071739217,234.1422578113718
234.6,5.868313685466966e-9,3.3748589450668687e-7,4.2185732233932375e-7,2.439754229208247e-6,234.6000007171155,234.24226672916564
234.7,5.7172113929621e-9,3.374937149114307e-7,4.2186709796054236e-7,2.439339611748166e-6,234.700000716634,234.34227541738255
234.8,5.57002486882338e-9,3.3750133400268755e-7,4.218766219736472e-7,2.4389232147118416e-6,234.80000071601015,234.4422838815509
234.9,5.4266568810425045e-9,3.3750875675918287e-7,4.218859005873278e-7,2.4385050837924734e-6,234.90000071530633,234.5422921271992
235.0,5.287010197611044e-9,3.3751598815964207e-7,4.218949400102733e-7,2.4380852646832573e-6,235.0000007145851,234.6423001598558
235.1,5.150987586520615e-9,3.3752303318279057e-7,4.219037464511731e-7,2.4376638030773905e-6,235.10000071390883,234.74230798504917
235.2,5.018491815762827e-9,3.3752989680735377e-7,4.2191232611871645e-7,2.43724074466807e-6,235.20000071334007,234.84231560830776
235.3,4.88942565332926e-9,3.3753658401205724e-7,4.2192068522159267e-7,2.4368161351484924e-6,235.30000071294128,234.94232303515997
235.4,4.7636918672116e-9,3.375430997756262e-7,4.2192882996849113e-7,2.436390020211855e-6,235.40000071277487,235.0423302711342
235.5,4.6411972571065196e-9,3.375494488310722e-7,4.219367663125848e-7,2.4359624439086684e-6,235.50000071267286,235.1423373215898
235.6,4.521863606722859e-9,3.3755563513004106e-7,4.2194449925576974e-7,2.4355334434631395e-6,235.60000071235817,235.2423441910654
235.7,4.4056155426690495e-9,3.3756166253779885e-7,4.2195203361868833e-7,2.4351030544659033e-6,235.7000007118834,235.3423508838541
235.8,4.2923776782528585e-9,3.3756753492078636e-7,4.219593742228213e-7,2.434671312511025e-6,235.80000071130405,235.442357404249
235.9,4.182074626782149e-9,3.3757325614544406e-7,4.219665258896495e-7,2.434238253192569e-6,235.90000071067564,235.5423637565431
236.0,4.074631001564691e-9,3.375788300782129e-7,4.219734934406538e-7,2.4338039121046e-6,236.0000007100536,235.6423699450295
236.1,3.969971415908283e-9,3.375842605855333e-7,4.219802816973147e-7,2.433368324841183e-6,236.1000007094934,235.7423759740013
236.2,3.8680204831207255e-9,3.375895515338462e-7,4.219868954811133e-7,2.432931526996383e-6,236.20000070905058,235.8423818477515
236.3,3.76870281650979e-9,3.37594706789592e-7,4.219933396135302e-7,2.432493554164263e-6,236.30000070878057,235.94238757057332
236.4,3.671943158892582e-9,3.375997302101275e-7,4.2199961890784217e-7,2.432054441891907e-6,236.40000070872213,236.0423931467532
236.5,3.5776733898606797e-9,3.3760462523714773e-7,4.2200573772412984e-7,2.4316142226863706e-6,236.50000070856433,236.14239858019243
236.6,3.4858346935802178e-9,3.376093948699874e-7,4.220116998303301e-7,2.4311729245625694e-6,236.60000070821272,236.24240387425982
236.7,3.396368690052735e-9,3.376140421078722e-7,4.220175089663763e-7,2.430730575215544e-6,236.700000707722,236.3424090322928
236.8,3.3092169992797475e-9,3.3761856995002773e-7,4.2202316887220176e-7,2.4302872023403368e-6,236.80000070714726,236.44241405762887
236.9,3.2243212412628447e-9,3.3762298139567957e-7,4.220286832877398e-7,2.429842833631989e-6,236.90000070654307,236.54241895360542
237.0,3.14162303600354e-9,3.3762727944405344e-7,4.220340559529238e-7,2.429397496785542e-6,237.00000070596437,236.64242372355997
237.1,3.061064003503375e-9,3.376314670943749e-7,4.2203929060768696e-7,2.4289512194960366e-6,237.10000070546593,236.74242837082997
237.2,2.9825857637638888e-9,3.3763554734586964e-7,4.2204439099196264e-7,2.428504029458515e-6,237.2000007051026,236.8424328987529
237.3,2.9061299367865993e-9,3.3763952319776326e-7,4.2204936084568426e-7,2.4280559543680182e-6,237.30000070492923,236.94243731066618
237.4,2.831638855515651e-9,3.376433976031565e-7,4.220542038635041e-7,2.4276070216362376e-6,237.40000070491286,237.04244160984717
237.5,2.759062904203615e-9,3.376471730671189e-7,4.220589232277458e-7,2.427157255104834e-6,237.50000070469056,237.1424457990478
237.6,2.688356934097122e-9,3.3765085190706066e-7,4.2206352183567595e-7,2.4267066763253073e-6,237.60000070426892,237.24244988085738
237.7,2.6194757796680263e-9,3.3765443644733584e-7,4.2206800258554914e-7,2.4262553068260607e-6,237.70000070370972,237.3424538578788
237.8,2.552374275388164e-9,3.3765792901229804e-7,4.2207236837561944e-7,2.4258031681354988e-6,237.8000007030747,237.44245773271518
237.9,2.487007255729427e-9,3.3766133192630134e-7,4.220766221041415e-7,2.425350281782027e-6,237.90000070242561,237.54246150796948
238.0,2.42332955516365e-9,3.376646475136994e-7,4.220807666693695e-7,2.4248966692940504e-6,238.00000070182426,237.64246518624475
238.1,2.3612960081626874e-9,3.3766787809884616e-7,4.220848049695578e-7,2.4244423521999725e-6,238.10000070133242,237.74246877014397
238.2,2.3008614491983936e-9,3.3767102600609546e-7,4.220887399029608e-7,2.4239873520281984e-6,238.20000070101187,237.8424722622702
238.3,2.241980712742606e-9,3.376740935598011e-7,4.220925743678328e-7,2.423531690307133e-6,238.30000070092441,237.94247566522645
238.4,2.18461015475675e-9,3.3767708298986927e-7,4.2209631116559e-7,2.4230753879341045e-6,238.400000700967,238.0424789814805
238.5,2.128713184966854e-9,3.3767999615037215e-7,4.220999526478517e-7,2.4226184625720824e-6,238.50000070087484,238.1424822130459
238.6,2.074254906762375e-9,3.3768283483949377e-7,4.221035010577701e-7,2.4221609309365353e-6,238.60000070067727,238.24248536192226
238.7,2.021200407100609e-9,3.376856008570147e-7,4.2210695863953475e-7,2.4217028097468806e-6,238.70000070041098,238.34248843011235
238.8,1.9695147729388355e-9,3.3768829600271555e-7,4.221103276373359e-7,2.4212441157225338e-6,238.80000070011278,238.44249141961896
238.9,1.9191630912343778e-9,3.3769092207637687e-7,4.221136102953632e-7,2.4207848655829126e-6,238.90000069981932,238.5424943324447
239.0,1.8701104489445163e-9,3.3769348087777937e-7,4.2211680885780666e-7,2.420325076047433e-6,239.00000069956735,238.6424971705924
239.1,1.8223219330265458e-9,3.3769597420670353e-7,4.221199255688561e-7,2.41986476383551e-6,239.1000006993936,238.74249993606477
239.2,1.7757626304377605e-9,3.376984038629299e-7,4.221229626727015e-7,2.4194039456665623e-6,239.20000069933477,238.84250263086452
239.3,1.7303976301202538e-9,3.3770077164608524e-7,4.221259224134066e-7,2.418942638259329e-6,239.30000069942722,238.94250525699425
239.4,1.6861942789641697e-9,3.3770307921923316e-7,4.221288068910427e-7,2.41848085737187e-6,239.4000006995131,239.0425078162802
239.5,1.643125066493667e-9,3.377053279857386e-7,4.221316178770098e-7,2.418018616319557e-6,239.50000069946566,239.1425103102645
239.6,1.601163022719508e-9,3.3770751933834527e-7,4.2213435710793223e-7,2.4175559280783194e-6,239.60000069931496,239.24251274049755
239.7,1.5602811776524525e-9,3.37709654669797e-7,4.2213702632043384e-7,2.4170928056240843e-6,239.7000006990909,239.3425151085296
239.8,1.5204525613032509e-9,3.3771173537283756e-7,4.2213962725113883e-7,2.416629261932781e-6,239.80000069882357,239.44251741591103
239.9,1.481650203682686e-9,3.3771376284021085e-7,4.2214216163667125e-7,2.416165309980339e-6,239.90000069854287,239.5425196641921
240.0,1.4438471348015078e-9,3.3771573846466055e-7,4.2214463121365523e-7,2.415700962742687e-6,240.00000069827885,239.6425218549232
240.1,1.407016384670477e-9,3.3771766363893043e-7,4.2214703771871476e-7,2.415236233195752e-6,240.10000069806148,239.74252398965456
240.2,1.3711309833003543e-9,3.3771953975576446e-7,4.2214938288847397e-7,2.414771134315464e-6,240.20000069792073,239.84252606993655
240.3,1.336164008505733e-9,3.3772136820455345e-7,4.2215166845651007e-7,2.4143056790597335e-6,240.30000069788068,239.94252809731717
240.4,1.3020911500862087e-9,3.377231502214496e-7,4.221538959894883e-7,2.413839879247655e-6,240.40000069783326,240.04253007320037
240.5,1.2688914371333625e-9,3.377248868829513e-7,4.221560668401632e-7,2.413373745055634e-6,240.5000006977382,240.14253199878726
240.6,1.2365440382878722e-9,3.377265792666398e-7,4.2215818235223795e-7,2.412907286551478e-6,240.60000069760855,240.24253387526653
240.7,1.2050281221904163e-9,3.377282284500965e-7,4.221602438694158e-7,2.4124405138029943e-6,240.7000006974574,240.3425357038269
240.8,1.174322857481664e-9,3.377298355109027e-7,4.221622527354001e-7,2.41197343687799e-6,240.80000069729778,240.44253748565703
240.9,1.1444074128023115e-9,3.377314015266399e-7,4.221642102938941e-7,2.411506065844273e-6,240.90000069714273,240.54253922194556
241.0,1.1152609567930279e-9,3.3773292757488933e-7,4.2216611788860117e-7,2.4110384107696494e-6,241.0000006970054,240.6425409138811
241.1,1.0868626580944916e-9,3.3773441473323245e-7,4.2216797686322445e-7,2.4105704817219273e-6,241.10000069689875,240.7425425626524
241.2,1.0591916853473808e-9,3.377358640792505e-7,4.2216978856146744e-7,2.4101022887689135e-6,241.20000069683596,240.84254416944816
241.3,1.0322273543994435e-9,3.3773727668074473e-7,4.2217155431762724e-7,2.409633841919887e-6,241.3000006968185,240.94254573545282
241.4,1.0059515967187854e-9,3.37738653456476e-7,4.221732752985097e-7,2.4091651500151536e-6,241.40000069677137,241.0425472617306
241.5,9.803483073417554e-10,3.3773999523753307e-7,4.2217495254482657e-7,2.4086962208911466e-6,241.50000069668735,241.14254874920888
241.6,9.554013945537635e-10,3.3774130285779383e-7,4.221765870963889e-7,2.4082270623598943e-6,241.60000069657713,241.24255019880783
241.7,9.310947666402215e-10,3.377425771511364e-7,4.2217817999300806e-7,2.4077576822334233e-6,241.70000069645144,241.34255161144753
241.8,9.074123318865333e-10,3.377438189514386e-7,4.2217973227449534e-7,2.4072880883237608e-6,241.80000069632112,241.44255298804813
241.9,8.843379985781233e-10,3.377450290925784e-7,4.221812449806618e-7,2.4068182884429337e-6,241.90000069619674,241.5425543295297
242.0,8.618556750003957e-10,3.377462084084339e-7,4.221827191513189e-7,2.4063482904029698e-6,242.0000006960891,241.64255563681235
242.1,8.399492694387614e-10,3.3774735773288293e-7,4.221841558262776e-7,2.405878102015895e-6,242.10000069600895,241.74255691081623
242.2,8.186026901786314e-10,3.3774847789980347e-7,4.221855560453493e-7,2.405407731093737e-6,242.20000069596696,241.8425581524614
242.3,7.978001111686662e-10,3.3774956972603227e-7,4.221869208313322e-7,2.4049371853388464e-6,242.30000069595596,241.94255936265887
242.4,7.775280568619988e-10,3.3775063389790377e-7,4.2218825105619736e-7,2.404466471378097e-6,242.40000069591682,242.04256054220235
242.5,7.5777410821226e-10,3.377516710588768e-7,4.2218954752388744e-7,2.4039955952731465e-6,242.5000006958511,242.142561691805
242.6,7.385258349953727e-10,3.37752681854233e-7,4.221908110390443e-7,2.4035245630845316e-6,242.60000069576677,242.2425628121783
242.7,7.197708069872596e-10,3.3775366692925415e-7,4.2219204240630984e-7,2.4030533808727906e-6,242.70000069567183,242.34256390403377
242.8,7.014965939638382e-10,3.3775462692922195e-7,4.2219324243032604e-7,2.402582054698461e-6,242.80000069557443,242.44256496808285
242.9,6.836907657010423e-10,3.377555624994181e-7,4.2219441191573485e-7,2.4021105906220804e-6,242.90000069548245,242.54256600503703
243.0,6.663408919747892e-10,3.3775647428512447e-7,4.221955516671781e-7,2.401638994704187e-6,243.000000695404,242.64256701560777
243.1,6.494345425610018e-10,3.377573629316227e-7,4.2219666248929787e-7,2.4011672730053187e-6,243.1000006953471,242.74256800050662
243.2,6.329592872356027e-10,3.3775822908419445e-7,4.22197745186736e-7,2.4006954315860123e-6,243.20000069531974,242.84256896044502
243.3,6.169030733222571e-10,3.3775907336446367e-7,4.2219880053990584e-7,2.4002234763468345e-6,243.30000069530817,242.94256989612092
243.4,6.01255789219955e-10,3.377598962890885e-7,4.221998292044049e-7,2.3997514122800115e-6,243.40000069527224,243.04257080813085
243.5,5.860078391681291e-10,3.3776069835679666e-7,4.222008318025108e-7,2.3992792440850334e-6,243.50000069521667,243.14257169702543
243.6,5.711496212071396e-10,3.377614800669399e-7,4.222018089568956e-7,2.3988069764628024e-6,243.60000069514783,243.2425725633553
243.7,5.566715333773464e-10,3.377622419188697e-7,4.222027612902312e-7,2.398334614114222e-6,243.7000006950719,243.34257340767087
243.8,5.425639737191058e-10,3.377629844119377e-7,4.2220368942518984e-7,2.3978621617401956e-6,243.80000069499528,243.44257423052272
243.9,5.288173402727857e-10,3.377637080454955e-7,4.2220459398444334e-7,2.3973896240416263e-6,243.90000069492407,243.54257503246131
244.0,5.154220310787422e-10,3.3776441331889477e-7,4.2220547559066383e-7,2.396917005719417e-6,244.00000069486475,243.64257581403714
244.1,5.023684441773353e-10,3.3776510073148706e-7,4.2220633486652324e-7,2.396444311474471e-6,244.10000069482348,243.7425765758007
244.2,4.896469776089249e-10,3.3776577078262403e-7,4.2220717243469363e-7,2.395971546007692e-6,244.20000069480656,243.84257731830257
244.3,4.772484890074928e-10,3.3776642394332925e-7,4.222079888882941e-7,2.39549871382131e-6,244.30000069479476,243.942578042074
244.4,4.651653290858252e-10,3.377670606061724e-7,4.2220878472422985e-7,2.3950258187027174e-6,244.40000069476102,244.04257874756362
244.5,4.5339008157653213e-10,3.3776768115751e-7,4.2220956042429883e-7,2.3945528642969003e-6,244.50000069471082,244.142579435198
244.6,4.4191532954580804e-10,3.3776828598375456e-7,4.2221031647034173e-7,2.3940798542490582e-6,244.6000006946498,244.2425801054037
244.7,4.307336560598473e-10,3.377688754713186e-7,4.2221105334419917e-7,2.393606792204389e-6,244.70000069458342,244.3425807586074
244.8,4.1983764418484124e-10,3.3776945000661485e-7,4.2221177152771183e-7,2.393133681808092e-6,244.80000069451737,244.44258139523572
244.9,4.092198769869904e-10,3.377700099760556e-7,4.2221247150272044e-7,2.392660526705367e-6,244.90000069445713,244.54258201571517
245.0,3.9887293753248607e-10,3.377705557660536e-7,4.2221315375106546e-7,2.392187330541411e-6,245.00000069440836,244.64258262047244
245.1,3.887894088875225e-10,3.377710877630213e-7,4.222138187545876e-7,2.3917140969614233e-6,245.10000069437655,244.74258320993405
245.2,3.78961874860629e-10,3.377716063533143e-7,4.222144669950799e-7,2.3912408296103375e-6,245.20000069436722,244.84258378452668
245.3,3.693834210804205e-10,3.377721118927603e-7,4.2221509892200355e-7,2.3907675319124634e-6,245.30000069435886,244.94258434465374
245.4,3.60048214329259e-10,3.3777260468224847e-7,4.2221571491499685e-7,2.390294206761832e-6,245.40000069433506,245.04258489065523
245.5,3.5095052561673555e-10,3.377730850207898e-7,4.222163153469148e-7,2.389820856984007e-6,245.50000069429976,245.14258542286078
245.6,3.4208462595244424e-10,3.3777355320739545e-7,4.2221690059061226e-7,2.3893474854045513e-6,245.6000006942568,245.24258594160008
245.7,3.334447863459789e-10,3.377740095410767e-7,4.222174710189444e-7,2.3888740948490294e-6,245.7000006942102,245.34258644720282
245.8,3.250252778069312e-10,3.377744543208446e-7,4.2221802700476617e-7,2.3884006881430035e-6,245.8000006941638,245.4425869399986
245.9,3.168203713448997e-10,3.377748878457105e-7,4.222185689209324e-7,2.387927268112039e-6,245.9000006941215,245.54258742031703
246.0,3.0882433796947614e-10,3.377753104146854e-7,4.222190971402983e-7,2.3874538375816983e-6,246.00000069408725,245.6425878884878
246.1,3.010314486902543e-10,3.377757223267806e-7,4.222196120357188e-7,2.3869803993775454e-6,246.10000069406496,245.74258834484058
246.2,2.934359794556265e-10,3.3777612388064757e-7,4.222201139797309e-7,2.386506956323256e-6,246.200000694058,245.8425887897049
246.3,2.860326989049913e-10,3.3777651534541274e-7,4.2222060331306454e-7,2.3860335110220697e-6,246.3000006940482,245.942589223389
246.4,2.788171367336452e-10,3.377768969526951e-7,4.22221080327192e-7,2.3855600656958773e-6,246.40000069402723,246.0425896461539
246.5,2.71784867952238e-10,3.377772689338648e-7,4.2222154531062294e-7,2.3850866225338563e-6,246.50000069399817,246.14259005825468
246.6,2.6493146757142157e-10,3.377776315202921e-7,4.2222199855186656e-7,2.3846131837251835e-6,246.60000069396386,246.24259045994629
246.7,2.5825251060184796e-10,3.3777798494334704e-7,4.222224403394323e-7,2.384139751459037e-6,246.70000069392734,246.34259085148366
246.8,2.517435720541671e-10,3.377783294343999e-7,4.222228709618294e-7,2.3836663279245924e-6,246.80000069389158,246.4425912331218
246.9,2.4540022693903483e-10,3.3777866522482073e-7,4.2222329070756723e-7,2.3831929153110285e-6,246.90000069385948,246.5425916051156
247.0,2.39218050267101e-10,3.3777899254597996e-7,4.222236998651552e-7,2.3827195158075216e-6,247.00000069383404,246.64259196772005
247.1,2.3319261704901764e-10,3.377793116292474e-7,4.222240987231026e-7,2.3822461316032492e-6,247.1000006938182,246.74259232119013
247.2,2.2731951242474098e-10,3.3777962270528013e-7,4.2222448756926533e-7,2.381772764883356e-6,247.20000069381385,246.8425926657805
247.3,2.2159476987598726e-10,3.3777992597821425e-7,4.222248666624973e-7,2.381299417629202e-6,247.30000069380478,246.94259300172502
247.4,2.1601495290011328e-10,3.3778022162678247e-7,4.222252362272752e-7,2.3808260915514943e-6,247.40000069378632,247.04259332922405
247.5,2.1057664386770824e-10,3.377805098300081e-7,4.222255964868337e-7,2.3803527883453234e-6,247.50000069376114,247.14259364847513
247.6,2.052764251493629e-10,3.3778079076691433e-7,4.22225947664407e-7,2.37987950970578e-6,247.60000069373174,247.24259395967582
247.7,2.0011087911566812e-10,3.377810646165243e-7,4.2222628998322947e-7,2.379406257327955e-6,247.70000069370067,247.34259426302359
247.8,1.9507658813721327e-10,3.3778133155786157e-7,4.2222662366653554e-7,2.3789330329069383e-6,247.80000069367054,247.442594558716
247.9,1.9017013458459202e-10,3.377815917699492e-7,4.222269489375596e-7,2.3784598381378216e-6,247.90000069364385,247.5425948469505
248.0,1.8538810082839378e-10,3.3778184543181043e-7,4.2222726601953594e-7,2.377986674715695e-6,248.00000069362312,247.64259512792466
248.1,1.8072706923920932e-10,3.377820927224687e-7,4.2222757513569905e-7,2.3775135443356496e-6,248.10000069361104,247.74259540183596
248.2,1.761836361541675e-10,3.3778233381998416e-7,4.2222787650838024e-7,2.37704044868706e-6,248.20000069360847,247.8425956688812
248.3,1.7175478442810996e-10,3.377825688797789e-7,4.222281703348592e-7,2.3765673892812327e-6,248.30000069359943,247.94259592923606
248.4,1.6743786714454607e-10,3.3778279803996517e-7,4.2222845678835204e-7,2.3760943674372545e-6,248.4000006935812,248.04259618305457
248.5,1.6323024486851997e-10,3.3778302143905497e-7,4.222287360415767e-7,2.375621384466611e-6,248.5000006935564,248.14259643049013
248.6,1.5912927816507703e-10,3.377832392155605e-7,4.2222900826725143e-7,2.3751484416807873e-6,248.60000069352753,248.2425966716962
248.7,1.5513232759926267e-10,3.3778345150799416e-7,4.222292736380945e-7,2.374675540391271e-6,248.70000069349726,248.34259690682615
248.8,1.5123675373612128e-10,3.377836584548681e-7,4.222295323268239e-7,2.3742026819095473e-6,248.80000069346823,248.44259713603347
248.9,1.4743991714070038e-10,3.3778386019469457e-7,4.222297845061578e-7,2.3737298675471027e-6,248.90000069344293,248.54259735947153
249.0,1.437391783780443e-10,3.377840568659858e-7,4.222300303488145e-7,2.3732570986154235e-6,249.00000069342406,248.6425975772937
249.1,1.401318980131985e-10,3.3778424860725396e-7,4.2223027002751196e-7,2.372784376425996e-6,249.10000069341413,248.74259778965347
249.2,1.366154520866202e-10,3.3778443555595806e-7,4.222305037139659e-7,2.372311702283848e-6,249.20000069341393,248.84259799670323
249.3,1.3318753698889766e-10,3.3778461783092097e-7,4.222307315590887e-7,2.371839077344762e-6,249.30000069340957,248.94259819857612
249.4,1.2984611160756236e-10,3.377847955389407e-7,4.2223095369669657e-7,2.371366502626308e-6,249.40000069339905,249.0425983953906
249.5,1.265891376431083e-10,3.3778496878717834e-7,4.222311702604144e-7,2.3708939791421574e-6,249.50000069338424,249.14259858726518
249.6,1.2341457679603067e-10,3.377851376827953e-7,4.222313813838675e-7,2.370421507905981e-6,249.6000006933669,249.24259877431834
249.7,1.2032039076682456e-10,3.3778530233295315e-7,4.222315872006811e-7,2.369949089931449e-6,249.70000069334893,249.34259895666858
249.8,1.173045412559842e-10,3.377854628448131e-7,4.2223178784448016e-7,2.369476726232234e-6,249.80000069333215,249.44259913443443
249.9,1.1436498996400651e-10,3.377856193255365e-7,4.2223198344888996e-7,2.3690044178220064e-6,249.90000069331836,249.54259930773435
250.0,1.1149969859138565e-10,3.3778577188228484e-7,4.222321741475356e-7,2.3685321657144375e-6,250.00000069330937,249.64259947668683
250.1,1.0870662883861676e-10,3.377859206222195e-7,4.222323600740423e-7,2.368059970923198e-6,250.10000069330707,249.7425996414104
250.2,1.0598375712959732e-10,3.377860656515062e-7,4.2223254136107945e-7,2.3675878344557284e-6,250.20000069331147,249.84259980202248
250.3,1.0332931757918461e-10,3.3778620706137465e-7,4.22232718124551e-7,2.367115757198327e-6,250.30000069331066,249.9425999586243
250.4,1.0074173520073731e-10,3.377863449344305e-7,4.2223289046790263e-7,2.3666437399356774e-6,250.4000006933034,250.04260011130734
250.5,9.821943604292687e-11,3.377864793535744e-7,4.2223305849450733e-7,2.366171783450253e-6,250.50000069329135,250.14260026016362
250.6,9.57608461544254e-11,3.3778661040170706e-7,4.222332223077381e-7,2.365699888524525e-6,250.6000006932762,250.24260040528492
250.7,9.336439158390506e-11,3.377867381617294e-7,4.222333820109679e-7,2.365228055940966e-6,250.70000069325948,250.3426005467631
250.8,9.102849838003733e-11,3.377868627165417e-7,4.2223353770756956e-7,2.3647562864820475e-6,250.80000069324288,250.4426006846901
250.9,8.87515925914957e-11,3.3778698414904506e-7,4.2223368950091615e-7,2.3642845809302424e-6,250.90000069322798,250.54260081915766
251.0,8.653210026695164e-11,3.3778710254214e-7,4.222338374943805e-7,2.3638129400680215e-6,251.00000069321638,250.64260095025776
251.1,8.436844745507728e-11,3.3778721797872717e-7,4.222339817913357e-7,2.3633413646778585e-6,251.10000069320975,250.7426010780822
251.2,8.225907256519667e-11,3.3778733054087295e-7,4.2223412249435073e-7,2.362869855536943e-6,251.20000069320832,250.84260120272214
251.3,8.020261629180426e-11,3.377874402989232e-7,4.222342596928096e-7,2.362398413326707e-6,251.30000069320408,250.9426013242568
251.4,7.819786287976922e-11,3.3778754731677386e-7,4.2223439346671043e-7,2.36192703865162e-6,251.40000069319623,251.04260144275702
251.5,7.624359705087427e-11,3.377876516585515e-7,4.222345238960161e-7,2.361455732114676e-6,251.50000069318568,251.1426015582936
251.6,7.433860352690278e-11,3.377877533883831e-7,4.222346510606896e-7,2.36098449431887e-6,251.6000006931737,251.24260167093743
251.7,7.248166702963807e-11,3.377878525703956e-7,4.2223477504069384e-7,2.360513325867197e-6,251.70000069316117,251.34260178075928
251.8,7.067157228086296e-11,3.377879492687156e-7,4.2223489591599187e-7,2.360042227362651e-6,251.8000006931492,251.4426018878301
251.9,6.890710400236183e-11,3.3778804354747017e-7,4.2223501376654646e-7,2.3595711994082284e-6,251.90000069313874,251.54260199222065
252.0,6.718704691591748e-11,3.37788135470786e-7,4.2223512867232066e-7,2.3591002426069222e-6,252.00000069313086,251.64260209400177
252.1,6.551018574331325e-11,3.3778822510278997e-7,4.222352407132774e-7,2.358629357561729e-6,252.10000069312667,251.74260219324427
252.2,6.387531443175332e-11,3.3778831250698387e-7,4.2223534996877865e-7,2.3581585448716783e-6,252.20000069312604,251.84260229001842
252.3,6.228138217775432e-11,3.377883977378464e-7,4.222354565080487e-7,2.3576878050619414e-6,252.300000693122,251.9426023843848
252.4,6.072745028653708e-11,3.3778848084479795e-7,4.2223556039296864e-7,2.3572171385973973e-6,252.4000006931141,252.04260247639834
252.5,5.921258051833443e-11,3.377885618774381e-7,4.222356616853866e-7,2.3567465459417236e-6,252.5000006931034,252.1426025661142
252.6,5.7735834633379664e-11,3.377886408853668e-7,4.222357604471506e-7,2.356276027558597e-6,252.60000069309103,252.24260265358737
252.7,5.629627439190606e-11,3.3778871791818373e-7,4.2223585674010896e-7,2.3558055839116963e-6,252.70000069307818,252.34260273887307
252.8,5.489296155414649e-11,3.3778879302548873e-7,4.222359506261095e-7,2.355335215464698e-6,252.80000069306593,252.44260282202637
252.9,5.3524957880335043e-11,3.3778886625688156e-7,4.2223604216700053e-7,2.35486492268128e-6,252.90000069305535,252.54260290310233
253.0,5.2191325130704584e-11,3.37788937661962e-7,4.222361314246301e-7,2.354394706025121e-6,253.00000069304755,252.64260298215606
253.1,5.0891125065488395e-11,3.377890072903298e-7,4.222362184608463e-7,2.353924565959897e-6,253.10000069304374,252.74260305924267
253.2,4.962342550252058e-11,3.377890751911704e-7,4.2223630333710194e-7,2.353454502946679e-6,253.20000069304407,252.84260313441672
253.3,4.8387410500681534e-11,3.3778914140686827e-7,4.222363861072461e-7,2.352984517391073e-6,253.30000069304273,252.94260320772486
253.4,4.7182355075414885e-11,3.377892059756446e-7,4.222364668191599e-7,2.3525146096498092e-6,253.40000069303883,253.0426032792092
253.5,4.600753496414093e-11,3.377892689358581e-7,4.222365455206744e-7,2.3520447800784267e-6,253.50000069303317,253.14260334891233
253.6,4.4862225904280294e-11,3.377893303258675e-7,4.222366222596207e-7,2.351575029032462e-6,253.60000069302646,253.2426034168767
253.7,4.374570363325367e-11,3.377893901840315e-7,4.222366970838299e-7,2.3511053568674543e-6,253.70000069301946,253.34260348314479
253.8,4.265724388848138e-11,3.3778944854870876e-7,4.2223677004113307e-7,2.3506357639389405e-6,253.800000693013,253.44260354775918
253.9,4.1596122407384695e-11,3.377895054582579e-7,4.222368411793613e-7,2.3501662506024587e-6,253.90000069300768,253.54260361076223
254.0,4.0561614927383955e-11,3.3778956095103785e-7,4.2223691054634564e-7,2.349696817213547e-6,254.00000069300435,253.6426036721965
254.1,3.955299718589981e-11,3.377896150654071e-7,4.2223697818991717e-7,2.3492274641277436e-6,254.10000069300375,253.7426037321045
254.2,3.856954830977613e-11,3.377896678394888e-7,4.222370441576855e-7,2.348758191699131e-6,254.20000069300605,253.84260379052836
254.3,3.761063176472938e-11,3.3778971930641983e-7,4.222371084917337e-7,2.3482890002415195e-6,254.30000069300644,253.94260384750422
254.4,3.6675687324695217e-11,3.377897694957631e-7,4.222371712291302e-7,2.3478198900278955e-6,254.40000069300396,254.04260390306453
254.5,3.576415599339938e-11,3.3778981843717963e-7,4.2223723240686017e-7,2.3473508613298623e-6,254.5000006929994,254.14260395724241
254.6,3.4875478774567874e-11,3.377898661603301e-7,4.222372920619086e-7,2.346881914419024e-6,254.6000006929934,254.24260401007078
254.7,3.40090966719267e-11,3.377899126948752e-7,4.222373502312606e-7,2.3464130495669843e-6,254.70000069298658,254.34260406158256
254.8,3.3164450689201634e-11,3.377899580704758e-7,4.2223740695190125e-7,2.3459442670453468e-6,254.80000069297975,254.44260411181074
254.9,3.2340981830119164e-11,3.377900023167928e-7,4.222374622608157e-7,2.3454755671257156e-6,254.90000069297346,254.54260416078827
255.0,3.153813109840505e-11,3.3779004546348665e-7,4.2223751619498904e-7,2.3450069500796944e-6,255.00000069296843,254.64260420854808
255.1,3.0755339497785315e-11,3.3779008754021846e-7,4.222375687914063e-7,2.344538416178887e-6,255.1000006929654,254.74260425512313
255.2,2.999204952334131e-11,3.3779012857654245e-7,4.22237620086955e-7,2.3440699656942646e-6,255.20000069296475,254.84260430054624
255.3,2.924776218595836e-11,3.3779016859850277e-7,4.2223767011468203e-7,2.3436015988688953e-6,255.30000069296332,254.9426043448463
255.4,2.8522044110579077e-11,3.3779020762897725e-7,4.222377189033155e-7,2.3431333159110063e-6,255.40000069296028,255.0426043880485
255.5,2.781446394234507e-11,3.377902456908965e-7,4.2223776648144844e-7,2.3426651170270593e-6,255.50000069295598,255.14260443017832
255.6,2.712459032639815e-11,3.3779028280719114e-7,4.2223781287767373e-7,2.3421970024235124e-6,255.60000069295097,255.24260447126116
255.7,2.6451991907880142e-11,3.3779031900079155e-7,4.2223785812058426e-7,2.3417289723068267e-6,255.70000069294562,255.34260451132235
255.8,2.579623733193268e-11,3.377903542946286e-7,4.22237902238773e-7,2.341261026883462e-6,255.80000069294047,255.44260455038736
255.9,2.5156895243697946e-11,3.377903887116326e-7,4.2223794526083274e-7,2.340793166359878e-6,255.90000069293586,255.5426045884815
256.0,2.4533534288317576e-11,3.377904222747343e-7,4.222379872153565e-7,2.3403253909425353e-6,256.00000069293225,255.64260462563027
256.1,2.3925723110933213e-11,3.377904550068642e-7,4.222380281309371e-7,2.339857700837893e-6,256.10000069293017,255.742604661859
256.2,2.3333030770363805e-11,3.377904869309222e-7,4.222380680361404e-7,2.3393900962522414e-6,256.2000006929299,255.842604697193
256.3,2.275506427072006e-11,3.3779051806748797e-7,4.222381069570377e-7,2.3389225773738463e-6,256.30000069292873,255.94260473165457
256.4,2.2191487645860976e-11,3.377905484342897e-7,4.222381449159413e-7,2.338455144360993e-6,256.4000006929254,256.04260476526315
256.5,2.1641968117853596e-11,3.37790578049051e-7,4.2223818193495086e-7,2.3379877973695863e-6,256.50000069292065,256.14260479803863
256.6,2.1106172908765927e-11,3.37790606929495e-7,4.2223821803616613e-7,2.3375205365555317e-6,256.60000069291493,256.2426048300008
256.7,2.0583769240665956e-11,3.377906350933454e-7,4.222382532416868e-7,2.3370533620747355e-6,256.70000069290876,256.34260486116943
256.8,2.0074424335620765e-11,3.377906625583254e-7,4.2223828757361244e-7,2.336586274083101e-6,256.80000069290276,256.44260489156443
256.9,1.957780541569862e-11,3.3779068934215845e-7,4.2223832105404287e-7,2.336119272736535e-6,256.9000006928973,256.54260492120557
257.0,1.9093579702966642e-11,3.37790715462568e-7,4.2223835370507786e-7,2.3356523581909417e-6,257.00000069289325,256.6426049501128
257.1,1.8621414419492807e-11,3.377907409372774e-7,4.2223838554881686e-7,2.3351855306022272e-6,257.10000069289083,256.7426049783058
257.2,1.8160976808934436e-11,3.377907657840084e-7,4.2223841660735833e-7,2.3347187901262876e-6,257.2000006928907,256.84260500580433
257.3,1.7711956199799927e-11,3.377907900191013e-7,4.222384469013464e-7,2.334252136908592e-6,257.300000692891,256.94260503262615
257.4,1.7274091079309194e-11,3.377908136563353e-7,4.222384764481807e-7,2.333785571069097e-6,257.4000006928898,257.04260505878574
257.5,1.6847124797238438e-11,3.3779083670940483e-7,4.2223850526493706e-7,2.3333190927244774e-6,257.5000006928878,257.14260508429857
257.6,1.6430800703364598e-11,3.3779085919200453e-7,4.2223853336869134e-7,2.332852701991409e-6,257.6000006928851,257.2426051091798
257.7,1.6024862147464618e-11,3.377908811178288e-7,4.222385607765196e-7,2.332386398986567e-6,257.70000069288216,257.3426051334446
257.8,1.5629052479314718e-11,3.3779090250057217e-7,4.222385875054977e-7,2.3319201838266255e-6,257.80000069287934,257.4426051571084
257.9,1.5243115048692063e-11,3.3779092335392925e-7,4.222386135727014e-7,2.331454056628262e-6,257.9000006928769,257.54260518018623
258.0,1.4866793205372896e-11,3.3779094369159445e-7,4.2223863899520684e-7,2.3309880175081497e-6,258.0000006928754,257.64260520269363
258.1,1.4499830299134151e-11,3.3779096352726235e-7,4.222386637900897e-7,2.3305220665829655e-6,258.1000006928751,257.74260522464556
258.2,1.414196967975272e-11,3.3779098287462745e-7,4.222386879744261e-7,2.3300562039693835e-6,258.20000069287624,257.8426052460575
258.3,1.3792965553378732e-11,3.3779100174669013e-7,4.222387115645761e-7,2.329590429778981e-6,258.3000006928778,257.9426052669432
258.4,1.3452612703589945e-11,3.3779102015423777e-7,4.222387345742177e-7,2.329124744102597e-6,258.40000069287754,258.0426052873138
258.5,1.3120713319687464e-11,3.3779103810784335e-7,4.222387570165369e-7,2.3286591470264507e-6,258.50000069287603,258.1426053071814
258.6,1.2797069541107444e-11,3.377910556180843e-7,4.222387789047227e-7,2.328193638636777e-6,258.6000006928735,258.24260532655745
258.7,1.2481483507286012e-11,3.3779107269553817e-7,4.222388002519643e-7,2.327728219019813e-6,258.7000006928702,258.3426053454541
258.8,1.217375735765877e-11,3.377910893507823e-7,4.2223882107145074e-7,2.3272628882617935e-6,258.8000006928668,258.4426053638832
258.9,1.1873693231662014e-11,3.3779110559439435e-7,4.22238841376371e-7,2.3267976464489563e-6,258.9000006928634,258.54260538185656
259.0,1.1581093268731364e-11,3.377911214369517e-7,4.2223886117991435e-7,2.3263324936675358e-6,259.00000069286045,258.64260539938607
259.1,1.1295759608302945e-11,3.377911368890318e-7,4.2223888049526976e-7,2.3258674300037696e-6,259.1000006928584,258.7426054164836
259.2,1.1017494389812868e-11,3.377911519612122e-7,4.222388993356263e-7,2.3254024555438925e-6,259.2000006928574,258.84260543316094
259.3,1.0746104028467812e-11,3.377911666637884e-7,4.222389177138908e-7,2.324937570372154e-6,259.3000006928573,258.9426054494296
259.4,1.0481425186094442e-11,3.377911810053367e-7,4.2223893564096826e-7,2.324472774557557e-6,259.40000069285605,259.042605465298
259.5,1.0223305552365258e-11,3.3779119499400343e-7,4.2223895312703076e-7,2.3240080681626915e-6,259.5000006928539,259.14260548077556
259.6,9.971592664450995e-12,3.3779120863795456e-7,4.222389701822605e-7,2.3235434512501793e-6,259.6000006928512,259.2426054958713
259.7,9.72613405952237e-12,3.37791221945356e-7,4.222389868168395e-7,2.323078923882641e-6,259.700000692848,259.34260551059435
259.8,9.486777274749683e-12,3.377912349243738e-7,4.222390030409498e-7,2.3226144861226976e-6,259.80000069284483,259.44260552495405
259.9,9.253369847303786e-12,3.377912475831739e-7,4.2223901886477346e-7,2.3221501380329696e-6,259.9000006928418,259.54260553895926
260.0,9.025759314354995e-12,3.377912599299222e-7,4.222390342984925e-7,2.321685879676078e-6,260.0000006928393,259.64260555261933
260.1,8.803793213074024e-12,3.377912719727847e-7,4.22239049352289e-7,2.3212217111146438e-6,260.10000069283745,259.7426055659435
260.2,8.587319080631574e-12,3.377912837199274e-7,4.222390640363451e-7,2.320757632411288e-6,260.2000006928367,259.8426055789407
260.3,8.37618555169673e-12,3.3779129517943995e-7,4.222390783607703e-7,2.3202936436281325e-6,260.30000069283705,259.9426055916201
260.4,8.170260697525778e-12,3.3779130635825987e-7,4.2223909233438604e-7,2.3198297448176436e-6,260.40000069283684,260.0426056039887
260.5,7.96942703828237e-12,3.377913172626627e-7,4.2223910596505337e-7,2.3193659360242796e-6,260.50000069283607,260.1426056160534
260.6,7.773567165262812e-12,3.3779132789894914e-7,4.222391192606281e-7,2.3189022172923448e-6,260.60000069283484,260.2426056278213
260.7,7.582563669763412e-12,3.377913382734194e-7,4.22239132228966e-7,2.3184385886661413e-6,260.7000006928332,260.34260563929934
260.8,7.396299143080149e-12,3.37791348392374e-7,4.222391448779231e-7,2.317975050189973e-6,260.8000006928317,260.44260565049467
260.9,7.214656176509428e-12,3.3779135826211335e-7,4.22239157215355e-7,2.3175116019081424e-6,260.90000069283025,260.5426056614142
261.0,7.037517361347239e-12,3.3779136788893783e-7,4.2223916924911763e-7,2.317048243864952e-6,261.0000006928292,260.64260567206514
261.1,6.8647652888898825e-12,3.3779137727914773e-7,4.222391809870668e-7,2.316584976104705e-6,261.1000006928287,260.74260568245444
261.2,6.696282550433648e-12,3.377913864390436e-7,4.222391924370583e-7,2.3161217986717046e-6,261.20000069282884,260.8426056925892
261.3,6.531951807764083e-12,3.377913953749204e-7,4.2223920360694323e-7,2.315658711610223e-6,261.30000069283,260.94260570247644
261.4,6.371665457675366e-12,3.377914040924663e-7,4.2223921450392707e-7,2.3151957149597855e-6,261.40000069283064,261.04260571212166
261.5,6.2153320935619975e-12,3.377914125965444e-7,4.222392251341375e-7,2.3147328087512547e-6,261.5000006928303,261.14260572153
261.6,6.062861372248987e-12,3.3779142089201196e-7,4.22239235503631e-7,2.3142699930147294e-6,261.60000069282916,261.242605730707
261.7,5.914162950561334e-12,3.377914289837264e-7,4.222392456184639e-7,2.313807267780306e-6,261.7000006928273,261.34260573965804
261.8,5.769146485323784e-12,3.377914368765448e-7,4.2223925548469237e-7,2.3133446330780803e-6,261.8000006928253,261.4426057483887
261.9,5.627721633361418e-12,3.377914445753247e-7,4.222392651083729e-7,2.3128820889381497e-6,261.90000069282297,261.54260575690455
262.0,5.489798051498991e-12,3.377914520849233e-7,4.2223927449556183e-7,2.312419635390611e-6,262.00000069282083,261.64260576521104
262.1,5.355285396561503e-12,3.3779145941019795e-7,4.2223928365231547e-7,2.3119572724655607e-6,262.1000006928191,261.7426057733138
262.2,5.22409332537394e-12,3.3779146655600596e-7,4.2223929258469014e-7,2.3114950001930967e-6,262.20000069281787,261.84260578121814
262.3,5.096131494761071e-12,3.377914735272047e-7,4.222393012987422e-7,2.311032818603314e-6,262.30000069281743,261.9426057889297
262.4,4.971312588415738e-12,3.377914803284535e-7,4.222393098003269e-7,2.3105707277248596e-6,262.40000069281757,262.04260579645353
262.5,4.849563715376835e-12,3.377914869636049e-7,4.222393180943392e-7,2.3101087275789188e-6,262.50000069281737,262.14260580379363
262.6,4.730815469264131e-12,3.3779149343639574e-7,4.2223932618544097e-7,2.3096468181845605e-6,262.600000692817,262.24260581095405
262.7,4.614998401838885e-12,3.37791499750567e-7,4.222393340782966e-7,2.3091849995608685e-6,262.70000069281633,262.34260581793893
262.8,4.5020430648621574e-12,3.3779150590985983e-7,4.222393417775706e-7,2.3087232717269248e-6,262.8000006928157,262.44260582475243
262.9,4.391880010095272e-12,3.377915119180152e-7,4.222393492879275e-7,2.3082616347018125e-6,262.90000069281484,262.5426058313986
263.0,4.284439789299296e-12,3.377915177787742e-7,4.222393566140316e-7,2.3078000885046136e-6,263.00000069281407,262.64260583788166
263.1,4.179652954235485e-12,3.37791523495878e-7,4.222393637605477e-7,2.3073386331544118e-6,263.10000069281335,262.74260584420574
263.2,4.077450056665091e-12,3.3779152907306755e-7,4.2223937073213996e-7,2.30687726867029e-6,263.2000006928128,262.8426058503749
263.3,3.977761648349191e-12,3.3779153451408395e-7,4.222393775334731e-7,2.3064159950713297e-6,263.30000069281255,262.94260585639347
263.4,3.880518694972309e-12,3.3779153982263917e-7,4.22239384169184e-7,2.3059548123764244e-6,263.4000006928124,263.04260586226525
263.5,3.785660808867983e-12,3.37791545001926e-7,4.2223939064333355e-7,2.3054937206001104e-6,263.5000006928122,263.14260586799423
263.6,3.693134578877419e-12,3.3779155005481173e-7,4.2223939695951615e-7,2.3050327197530446e-6,263.600000692812,263.2426058735834
263.7,3.602886636185656e-12,3.377915549841766e-7,4.222394031213232e-7,2.3045718098457976e-6,263.7000006928115,263.34260587903583
263.8,3.5148636119775776e-12,3.3779155979290124e-7,4.2223940913234607e-7,2.3041109908889407e-6,263.800000692811,263.4426058843549
263.9,3.4290121374382686e-12,3.3779156448386574e-7,4.2223941499617607e-7,2.3036502628930445e-6,263.90000069281047,263.54260588954367
264.0,3.3452788437526197e-12,3.377915690599506e-7,4.222394207164046e-7,2.3031896258686803e-6,264.00000069281003,263.6426058946054
264.1,3.2636103621056653e-12,3.377915735240362e-7,4.222394262966232e-7,2.30272907982642e-6,264.1000006928096,263.74260589954315
264.2,3.1839533236824377e-12,3.3779157787900284e-7,4.2223943174042305e-7,2.3022686247768347e-6,264.20000069280917,263.8426059043601
264.3,3.106254359667832e-12,3.3779158212773096e-7,4.222394370513956e-7,2.301808260730495e-6,264.30000069280896,263.94260590905947
264.4,3.0304601012469223e-12,3.3779158627310083e-7,4.222394422331323e-7,2.3013479876979725e-6,264.40000069280876,264.04260591364437
264.5,2.9565202434810015e-12,3.377915903177956e-7,4.222394472890201e-7,2.3008878056883375e-6,264.5000006928084,264.14260591811757
264.6,2.8843927627311683e-12,3.3779159426405375e-7,4.222394522218922e-7,2.300427714706261e-6,264.6000006928073,264.24260592248135
264.7,2.814036682742345e-12,3.377915981140911e-7,4.2223945703451166e-7,2.299967714755734e-6,264.70000069280576,264.3426059267384
264.8,2.745411027235544e-12,3.3779160187012354e-7,4.2223946172964096e-7,2.299507805840744e-6,264.8000006928039,264.4426059308911
264.9,2.678474819931933e-12,3.377916055343671e-7,4.22239466310043e-7,2.299047987965282e-6,264.9000006928019,264.54260593494223
265.0,2.6131870845525277e-12,3.377916091090374e-7,4.2223947077848033e-7,2.298588261133336e-6,265.0000006927998,264.64260593889423
265.1,2.549506844818458e-12,3.3779161259635046e-7,4.222394751377159e-7,2.2981286253488946e-6,265.100000692798,264.74260594274983
265.2,2.4873931244508504e-12,3.3779161599852213e-7,4.222394793905124e-7,2.2976690806159476e-6,265.2000006927965,264.8426059465114
265.3,2.426804947170724e-12,3.3779161931776833e-7,4.2223948353963255e-7,2.297209626938484e-6,265.30000069279555,264.9426059501817
265.4,2.367701336699241e-12,3.3779162255630495e-7,4.2223948758783906e-7,2.2967502643204925e-6,265.40000069279523,265.0426059537632
265.5,2.3100416808808114e-12,3.3779162571632224e-7,4.2223949153787043e-7,2.29629099276579e-6,265.5000006927955,265.1426059572583
265.6,2.2537908873752613e-12,3.37791628799681e-7,4.222394953920959e-7,2.2958318122753775e-6,265.6000006927948,265.2426059606677
265.7,2.198917556231803e-12,3.37791631808075e-7,4.222394991526366e-7,2.2953727228481625e-6,265.70000069279325,265.3426059639933
265.8,2.14539028466972e-12,3.377916347432061e-7,4.2223950282161407e-7,2.29491372448303e-6,265.80000069279134,265.44260596723774
265.9,2.0931776699084194e-12,3.3779163760677556e-7,4.222395064011497e-7,2.2944548171788643e-6,265.90000069278955,265.54260597040314
266.0,2.042248309167189e-12,3.377916404004852e-7,4.2223950989336477e-7,2.2939960009345495e-6,266.0000006927885,265.6426059734921
266.1,1.992570799665403e-12,3.377916431260362e-7,4.222395133003807e-7,2.29353727574897e-6,266.1000006927887,265.7426059765068
266.2,1.9441137386224356e-12,3.377916457851303e-7,4.2223951662431886e-7,2.2930786416210107e-6,266.20000069279047,265.8426059794497
266.3,1.896845723257578e-12,3.377916483794689e-7,4.222395198673007e-7,2.292620098549554e-6,266.3000006927946,265.942605982323
266.4,1.8507353507902297e-12,3.377916509107536e-7,4.222395230314475e-7,2.2921616465334853e-6,266.4000006928014,266.0426059851293
266.5,1.8057512184396844e-12,3.3779165338068585e-7,4.2223952611888073e-7,2.2917032855716888e-6,266.5000006928115,266.1426059878708
266.6,1.7618632598893414e-12,3.377916557908792e-7,4.222395291316323e-7,2.2912450156624044e-6,266.6000006928213,266.2426059905459
266.7,1.7190465072258716e-12,3.3779165814266395e-7,4.22239532071392e-7,2.290786836801187e-6,266.7000006928255,266.3426059931508
266.8,1.6772769507144251e-12,3.3779166043734333e-7,4.2223953493978497e-7,2.2903287489829652e-6,266.80000069282534,266.4426059956883
266.9,1.6365305739044447e-12,3.377916626762213e-7,4.22239537738437e-7,2.2898707522026735e-6,266.90000069282195,266.542605998161
267.0,1.5967833603452786e-12,3.377916648606018e-7,4.2223954046897337e-7,2.289412846455244e-6,267.00000069281674,266.64260600057156
267.1,1.558011293586345e-12,3.377916669917887e-7,4.2223954313301984e-7,2.2889550317356105e-6,267.1000006928109,266.74260600292274
267.2,1.5201903571770595e-12,3.377916690710859e-7,4.222395457322019e-7,2.2884973080387058e-6,267.2000006928057,266.842606005217
267.3,1.483296534666774e-12,3.377916710997974e-7,4.222395482681453e-7,2.2880396753594634e-6,267.30000069280237,266.9426060074573
267.4,1.4473058096049256e-12,3.3779167307922706e-7,4.222395507424754e-7,2.2875821336928164e-6,267.4000006928023,267.04260600964614
267.5,1.4121941655408678e-12,3.377916750106788e-7,4.22239553156818e-7,2.287124683033697e-6,267.5000006928066,267.1426060117863
267.6,1.377937601972924e-12,3.377916768954553e-7,4.222395555127975e-7,2.2866673233770324e-6,267.60000069281654,267.2426060138803
267.7,1.3445141918269126e-12,3.3779167873472713e-7,4.222395578118993e-7,2.286210054716736e-6,267.7000006928248,267.34260601592234
267.8,1.3119054036654984e-12,3.3779168052949074e-7,4.2223956005538033e-7,2.285752877044858e-6,267.8000006928281,267.4426060179103
267.9,1.280092922133033e-12,3.377916822807428e-7,4.2223956224448267e-7,2.285295790353279e-6,267.90000069282735,267.54260601984606
268.0,1.2490584318737946e-12,3.377916839894794e-7,4.222395643804485e-7,2.284838794633878e-6,268.0000006928238,267.6426060217321
268.1,1.2187836175321163e-12,3.3779168565669727e-7,4.222395664645201e-7,2.2843818898785353e-6,268.1000006928185,267.7426060235705
268.2,1.189250163752329e-12,3.377916872833926e-7,4.222395684979394e-7,2.2839250760791313e-6,268.20000069281247,267.8426060253633
268.3,1.1604397551787138e-12,3.377916888705618e-7,4.2223957048194875e-7,2.283468353227545e-6,268.3000006928069,267.9426060271129
268.4,1.132334076455618e-12,3.377916904192015e-7,4.2223957241779025e-7,2.2830117213156575e-6,268.40000069280296,268.0426060288214
268.5,1.1049148122273238e-12,3.37791691930308e-7,4.22239574306706e-7,2.282555180335347e-6,268.5000006928016,268.14260603049104
268.6,1.0781636471381623e-12,3.3779169340487763e-7,4.222395761499382e-7,2.2820987302784942e-6,268.6000006928041,268.2426060321239
268.7,1.052062317700092e-12,3.3779169484390307e-7,4.2223957794872566e-7,2.281642371136959e-6,268.70000069281053,268.3426060337214
268.8,1.0265945806728543e-12,3.377916962482503e-7,4.2223957970417095e-7,2.2811861029016124e-6,268.80000069280965,268.44260603527323
268.9,1.0017464478453454e-12,3.377916976186755e-7,4.222395814172249e-7,2.2807299255620475e-6,268.9000006927989,268.5426060367777
269.0,9.775039990002778e-13,3.377916989559376e-7,4.222395830888335e-7,2.280273839107781e-6,269.0000006927808,268.6426060382382
269.1,9.538533139204072e-13,3.3779170026079544e-7,4.222395847199426e-7,2.2798178435283307e-6,269.10000069275753,268.74260603965786
269.2,9.307804723884867e-13,3.37791701534008e-7,4.2223958631149825e-7,2.2793619388132134e-6,269.2000006927314,268.8426060410395
269.3,9.082715541872308e-13,3.3779170277633406e-7,4.222395878644464e-7,2.2789061249519457e-6,269.30000069270477,268.9426060423866
269.4,8.863126390994061e-13,3.3779170398853255e-7,4.2223958937973307e-7,2.2784504019340464e-6,269.40000069267995,269.0426060437022
269.5,8.648898069077288e-13,3.3779170517136244e-7,4.2223959085830425e-7,2.2779947697490313e-6,269.5000006926594,269.1426060449894
269.6,8.439891373949517e-13,3.377917063255826e-7,4.2223959230110587e-7,2.2775392283864183e-6,269.6000006926452,269.2426060462514
269.7,8.235967103438275e-13,3.3779170745195185e-7,4.2223959370908395e-7,2.277083777835725e-6,269.7000006926397,269.3426060474913
269.8,8.036986340397385e-13,3.3779170855122687e-7,4.222395950831825e-7,2.2766284180864582e-6,269.80000069264463,269.44260604871147
269.9,7.842824829927638e-13,3.377917096240715e-7,4.2223959642424685e-7,2.2761731491274478e-6,269.90000069264363,269.5426060498965
270.0,7.653376530217966e-13,3.377917106710592e-7,4.2223959773299915e-7,2.2757179709464774e-6,270.0000006926319,269.64260605104226
270.1,7.468536090708536e-13,3.377917116927656e-7,4.222395990101568e-7,2.275262883531249e-6,270.10000069261184,269.74260605215187
270.2,7.288198160839506e-13,3.377917126897664e-7,4.222396002564371e-7,2.2748078868694626e-6,270.200000692586,269.84260605322834
270.3,7.112257390050725e-13,3.3779171366263687e-7,4.222396014725575e-7,2.2743529809488195e-6,270.30000069255686,269.9426060542749
270.4,6.940608427782454e-13,3.3779171461195286e-7,4.222396026592355e-7,2.2738981657570213e-6,270.40000069252693,270.0426060552945
270.5,6.773145923474548e-13,3.377917155382898e-7,4.222396038171883e-7,2.273443441281768e-6,270.5000006924987,270.1426060562905
270.6,6.609764526567164e-13,3.377917164422233e-7,4.2223960494713355e-7,2.272988807510761e-6,270.6000006924747,270.24260605726585
270.7,6.450358886500448e-13,3.377917173243289e-7,4.222396060497885e-7,2.272534264431702e-6,270.7000006924572,270.3426060582236
270.8,6.294823652714274e-13,3.3779171818518225e-7,4.2223960712587053e-7,2.2720798120322904e-6,270.8000006924489,270.4426060591671
270.9,6.143053474829124e-13,3.3779171902535884e-7,4.22239608176097e-7,2.271625450300228e-6,270.9000006924522,270.5426060600991
271.0,5.994949783915033e-13,3.3779171984538907e-7,4.222396092011397e-7,2.2711711792229104e-6,271.0000006924601,270.6426060610135
271.1,5.850431277762725e-13,3.3779172064571e-7,4.222396102015533e-7,2.270716998786811e-6,271.1000006924647,270.74260606190273
271.2,5.709418628963962e-13,3.377917214267559e-7,4.222396111778792e-7,2.270262908978247e-6,271.20000069246635,270.8426060627678
271.3,5.571832510110265e-13,3.377917221889611e-7,4.222396121306587e-7,2.269808909783535e-6,271.30000069246563,270.9426060636098
271.4,5.437593593793476e-13,3.3779172293275994e-7,4.2223961306043313e-7,2.269355001188992e-6,271.4000006924631,271.04260606442955
271.5,5.306622552605124e-13,3.3779172365858687e-7,4.2223961396774375e-7,2.268901183180933e-6,271.50000069245937,271.1426060652282
271.6,5.17884005913697e-13,3.377917243668762e-7,4.22239614853132e-7,2.268447455745676e-6,271.60000069245484,271.24260606600683
271.7,5.054166785980765e-13,3.377917250580622e-7,4.22239615717139e-7,2.267993818869538e-6,271.70000069245026,271.3426060667663
271.8,4.932523405728053e-13,3.3779172573257933e-7,4.222396165603063e-7,2.2675402725388344e-6,271.8000006924459,271.44260606750765
271.9,4.813830590970654e-13,3.377917263908619e-7,4.22239617383175e-7,2.267086816739883e-6,271.9000006924425,271.5426060682319
272.0,4.698009014300115e-13,3.377917270333442e-7,4.2223961818628657e-7,2.266633451458999e-6,272.0000006924406,271.6426060689402
272.1,4.584980329032206e-13,3.3779172766045364e-7,4.222396189701756e-7,2.266180176682452e-6,272.1000006924402,271.7426060696329
272.2,4.4746783508861794e-13,3.3779172827254326e-7,4.222396197352946e-7,2.2657269923958823e-6,272.20000069243923,271.84260607030853
272.3,4.3670436925171023e-13,3.377917288699375e-7,4.2223962048204957e-7,2.2652738985845477e-6,272.30000069243766,271.94260607096726
272.4,4.2620168728367476e-13,3.3779172945296255e-7,4.222396212108473e-7,2.2648208952337087e-6,272.4000006924354,272.0426060716095
272.5,4.159538410756648e-13,3.3779173002194507e-7,4.222396219220945e-7,2.2643679823286246e-6,272.5000006924329,272.142606072236
272.6,4.0595488251885153e-13,3.377917305772112e-7,4.2223962261619805e-7,2.263915159854555e-6,272.6000006924303,272.24260607284714
272.7,3.9619886350440534e-13,3.3779173111908753e-7,4.222396232935646e-7,2.2634624277967596e-6,272.7000006924276,272.34260607344345
272.8,3.866798359234803e-13,3.377917316479004e-7,4.2223962395460085e-7,2.263009786140498e-6,272.8000006924251,272.44260607402555
272.9,3.7739185166725243e-13,3.3779173216397615e-7,4.222396245997137e-7,2.2625572348710305e-6,272.9000006924231,272.54260607459395
273.0,3.6832896262687616e-13,3.3779173266764116e-7,4.222396252293098e-7,2.262104773973616e-6,273.0000006924216,272.6426060751492
273.1,3.5948522069352197e-13,3.377917331592219e-7,4.222396258437959e-7,2.261652403433514e-6,273.10000069242096,272.7426060756919
273.2,3.5085467775835976e-13,3.377917336390447e-7,4.222396264435788e-7,2.261200123235985e-6,273.2000006924212,272.84260607622247
273.3,3.4243166130017077e-13,3.3779173410741696e-7,4.222396270290466e-7,2.260747933366167e-6,273.30000069241765,272.9426060767366
273.4,3.342115428581956e-13,3.377917345645868e-7,4.2223962760051637e-7,2.2602958338086562e-6,273.40000069240375,273.04260607722796
273.5,3.2618988972753653e-13,3.377917350107982e-7,4.2223962815829206e-7,2.2598438245479004e-6,273.5000006923819,273.1426060776992
273.6,3.183622679178837e-13,3.377917354462948e-7,4.2223962870267744e-7,2.259391905568351e-6,273.600000692354,273.2426060781527
273.7,3.107242434389264e-13,3.377917358713206e-7,4.222396292339763e-7,2.2589400768544574e-6,273.7000006923223,273.3426060785908
273.8,3.032713823003413e-13,3.377917362861195e-7,4.222396297524927e-7,2.2584883383906693e-6,273.80000069228925,273.4426060790162
273.9,2.9599925051182196e-13,3.377917366909353e-7,4.222396302585304e-7,2.258036690161437e-6,273.9000006922567,273.5426060794311
274.0,2.889034140830454e-13,3.3779173708601197e-7,4.2223963075239325e-7,2.2575851321512094e-6,274.00000069222705,273.64260607983806
274.1,2.8197943902370097e-13,3.377917374715934e-7,4.2223963123438517e-7,2.257133664344438e-6,274.1000006922025,273.7426060802396
274.2,2.752228913434777e-13,3.3779173784792335e-7,4.2223963170481e-7,2.256682286725572e-6,274.2000006921851,273.8426060806382
274.3,2.686293370520531e-13,3.3779173821524586e-7,4.2223963216397165e-7,2.2562309992790614e-6,274.30000069217715,273.9426060810362
274.4,2.621943421591198e-13,3.3779173857380475e-7,4.2223963261217394e-7,2.2557798019893556e-6,274.40000069218087,274.04260608143613
274.5,2.5591368069404584e-13,3.3779173892382936e-7,4.2223963304970664e-7,2.255328694840838e-6,274.50000069218896,274.14260608183105
274.6,2.497839322226178e-13,3.377917392655031e-7,4.2223963347680463e-7,2.2548776778174978e-6,274.6000006921881,274.2426060822077
274.7,2.438018201742301e-13,3.3779173959900647e-7,4.222396338936931e-7,2.2544267509031813e-6,274.70000069218014,274.34260608256835
274.8,2.3796406638055457e-13,3.3779173992452033e-7,4.2223963430059717e-7,2.253975914081734e-6,274.8000006921675,274.44260608291546
274.9,2.3226739267327634e-13,3.377917402422253e-7,4.222396346977418e-7,2.253525167337002e-6,274.9000006921521,274.54260608325126
275.0,2.267085208840677e-13,3.377917405523022e-7,4.222396350853524e-7,2.2530745106528296e-6,275.00000069213644,274.64260608357824
275.1,2.2128417284461057e-13,3.377917408549318e-7,4.2223963546365403e-7,2.252623944013064e-6,275.10000069212265,274.7426060838989
275.2,2.1599107038658652e-13,3.3779174115029475e-7,4.222396358328719e-7,2.252173467401551e-6,275.20000069211284,274.84260608421556
275.3,2.1082593534166818e-13,3.377917414385718e-7,4.222396361932311e-7,2.2517230808021362e-6,275.30000069210934,274.94260608453067
275.4,2.0578548954154e-13,3.377917417199438e-7,4.222396365449568e-7,2.2512727841986647e-6,275.40000069211425,275.0426060848465
275.5,2.00866454817875e-13,3.377917419945913e-7,4.2223963688827424e-7,2.2508225775749827e-6,275.50000069212996,275.14260608516565
275.6,1.9606555300235462e-13,3.3779174226269523e-7,4.222396372234085e-7,2.2503724609149363e-6,275.6000006921585,275.2426060854905
275.7,1.9137954875212038e-13,3.37791742524433e-7,4.222396375505818e-7,2.2499224342023673e-6,275.70000069219776,275.34260608581906
275.8,1.8680573828033018e-13,3.3779174277994876e-7,4.222396378699803e-7,2.2494724974209287e-6,275.8000006922263,275.4426060861299
275.9,1.8234172220179268e-13,3.3779174302937455e-7,4.2223963818176915e-7,2.249022650554034e-6,275.9000006922422,275.5426060864214
276.0,1.7798509840800567e-13,3.37791743272843e-7,4.222396384861137e-7,2.24857289358508e-6,276.0000006922475,275.6426060866957
276.1,1.7373346479047472e-13,3.377917435104869e-7,4.222396387831793e-7,2.248123226497467e-6,276.1000006922439,275.74260608695477
276.2,1.6958441924070515e-13,3.37791743742439e-7,4.222396390731314e-7,2.247673649274593e-6,276.20000069223335,275.8426060872006
276.3,1.655355596501951e-13,3.377917439688323e-7,4.2223963935613523e-7,2.2472241618998566e-6,276.30000069221785,275.94260608743525
276.4,1.6158448391045218e-13,3.3779174418979926e-7,4.2223963963235627e-7,2.246774764356657e-6,276.4000006921991,276.0426060876607
276.5,1.577287899129748e-13,3.3779174440547285e-7,4.2223963990195987e-7,2.246325456628392e-6,276.5000006921792,276.14260608787913
276.6,1.539660755492682e-13,3.377917446159858e-7,4.222396401651114e-7,2.245876238698461e-6,276.6000006921598,276.24260608809243
276.7,1.502939387108374e-13,3.3779174482147085e-7,4.222396404219762e-7,2.2454271105502627e-6,276.70000069214296,276.34260608830266
276.8,1.4670997728918115e-13,3.377917450220609e-7,4.222396406727197e-7,2.2449780721671947e-6,276.80000069213054,276.4426060885118
276.9,1.4321178917580643e-13,3.3779174521788857e-7,4.2223964091750727e-7,2.2445291235326564e-6,276.90000069212437,276.542606088722
277.0,1.3979705184947996e-13,3.3779174540908095e-7,4.222396411564988e-7,2.2440802646300187e-6,277.00000069212314,276.64260608893204
277.1,1.364639033214392e-13,3.377917455957374e-7,4.222396413898227e-7,2.243631495442446e-6,277.10000069211924,276.7426060891343
277.2,1.3321060201891333e-13,3.3779174577795427e-7,4.2223964161759927e-7,2.243182815953015e-6,277.2000006921133,276.84260608932976
277.3,1.3003540279116496e-13,3.377917459558282e-7,4.2223964183994897e-7,2.242734226144801e-6,277.30000069210655,276.9426060895196
277.4,1.2693656048746411e-13,3.377917461294558e-7,4.2223964205699216e-7,2.2422857260008794e-6,277.40000069210004,277.0426060897049
277.5,1.239123299570736e-13,3.377917462989339e-7,4.2223964226884924e-7,2.241837315504326e-6,277.500000692095,277.14260608988707
277.6,1.2096096604926159e-13,3.377917464643593e-7,4.222396424756407e-7,2.2413889946382164e-6,277.60000069209246,277.2426060900674
277.7,1.1808072361329608e-13,3.3779174662582854e-7,4.22239642677487e-7,2.2409407633856267e-6,277.7000006920935,277.3426060902469
277.8,1.1526985749844015e-13,3.377917467834383e-7,4.2223964287450845e-7,2.240492621729632e-6,277.8000006920995,277.442606090427
277.9,1.1252662255396337e-13,3.377917469372854e-7,4.2223964306682553e-7,2.240044569653309e-6,277.9000006921113,277.54260609060873
278.0,1.0984927362912898e-13,3.377917470874666e-7,4.2223964325455874e-7,2.239596607139732e-6,278.0000006921302,277.6426060907936
278.1,1.0723606557320495e-13,3.3779174723407845e-7,4.222396434378284e-7,2.239148734171977e-6,278.10000069215727,277.7426060909827
278.2,1.0468525323545906e-13,3.377917473772177e-7,4.2223964361675495e-7,2.2387009507331207e-6,278.20000069219367,277.84260609117723
278.3,1.0219513017869097e-13,3.377917475169782e-7,4.2223964379145623e-7,2.2382532568062666e-6,278.30000069222933,277.9426060913673
278.4,9.97643120630913e-14,3.377917476534335e-7,4.22239643962028e-7,2.2378056523744836e-6,278.4000006922265,278.04260609151515
278.5,9.7391546570348e-14,3.3779174778665294e-7,4.222396441285568e-7,2.2373581374206057e-6,278.50000069218765,278.1426060916236
278.6,9.507557908950542e-14,3.377917479167063e-7,4.2223964429112955e-7,2.236910711927452e-6,278.60000069211975,278.2426060916993
278.7,9.281515500960773e-14,3.377917480436633e-7,4.222396444498329e-7,2.236463375877842e-6,278.70000069202933,278.34260609174913
278.8,9.060901971969531e-14,3.3779174816759357e-7,4.222396446047537e-7,2.2360161292545938e-6,278.8000006919233,278.4426060917801
278.9,8.845591860881359e-14,3.3779174828856686e-7,4.2223964475597874e-7,2.2355689720405275e-6,278.90000069180826,278.5426060917987
279.0,8.635459706600304e-14,3.3779174840665294e-7,4.222396449035949e-7,2.2351219042184602e-6,279.00000069169107,278.64260609181196
279.1,8.430380048030781e-14,3.3779174852192153e-7,4.2223964504768884e-7,2.2346749257712124e-6,279.10000069157843,278.74260609182664
279.2,8.230227424077197e-14,3.3779174863444223e-7,4.2223964518834734e-7,2.234228036681602e-6,279.200000691477,278.8426060918495
279.3,8.034876373643618e-14,3.3779174874428494e-7,4.222396453256573e-7,2.233781236932449e-6,279.30000069139356,278.94260609188746
279.4,7.844201435634556e-14,3.3779174885151925e-7,4.222396454597054e-7,2.233334526506571e-6,279.4000006913348,279.0426060919472
279.5,7.658077148954088e-14,3.3779174895621486e-7,4.222396455905785e-7,2.2328879053867873e-6,279.50000069130766,279.1426060920357
279.6,7.476378052506616e-14,3.377917490584416e-7,4.222396457183634e-7,2.2324413735559167e-6,279.60000069131877,279.24260609215975
279.7,7.298986500929654e-14,3.3779174915826345e-7,4.2223964584314145e-7,2.231994930996844e-6,279.70000069135097,279.34260609230216
279.8,7.125810437421526e-14,3.3779174925572957e-7,4.222396459649766e-7,2.2315485776923995e-6,279.80000069137276,279.4426060924316
279.9,6.956760938803864e-14,3.3779174935088954e-7,4.222396460839306e-7,2.2311023136252695e-6,279.9000006913851,279.54260609254914
280.0,6.791749043129257e-14,3.3779174944379296e-7,4.2223964620006493e-7,2.2306561387781374e-6,280.0000006913894,279.642606092656
280.1,6.630685788450575e-14,3.377917495344894e-7,4.2223964631344135e-7,2.2302100531336857e-6,280.10000069138687,279.74260609275365
280.2,6.473482212820686e-14,3.377917496230283e-7,4.2223964642412167e-7,2.2297640566745985e-6,280.2000006913787,279.84260609284337
280.3,6.320049354292185e-14,3.377917497094595e-7,4.2223964653216755e-7,2.229318149383559e-6,280.3000006913665,279.9426060929266
280.4,6.170298250918027e-14,3.377917497938323e-7,4.222396466376406e-7,2.228872331243251e-6,280.4000006913513,280.0426060930046
280.5,6.024139940750814e-14,3.377917498761965e-7,4.2223964674060266e-7,2.2284266022363576e-6,280.5000006913345,280.14260609307877
280.6,5.88148546184341e-14,3.377917499566016e-7,4.2223964684111535e-7,2.2279809623455626e-6,280.60000069131746,280.2426060931506
280.7,5.74224585224867e-14,3.377917500350972e-7,4.222396469392404e-7,2.227535411553549e-6,280.7000006913013,280.34260609322115
280.8,5.606332150019213e-14,3.377917501117328e-7,4.222396470350394e-7,2.227089949842999e-6,280.8000006912875,280.442606093292
280.9,5.47365539320797e-14,3.3779175018655806e-7,4.222396471285742e-7,2.2266445771965987e-6,280.9000006912772,280.5426060933644
281.0,5.344126619867565e-14,3.3779175025962254e-7,4.222396472199064e-7,2.2261992935970293e-6,281.0000006912719,280.6426060934398
281.1,5.2176592709408034e-14,3.377917503309739e-7,4.2223964730909613e-7,2.225754099026998e-6,281.1000006912649,280.7426060935114
281.2,5.0941852205950444e-14,3.377917504006483e-7,4.222396473961907e-7,2.2253089934692194e-6,281.20000069122847,280.8426060935521
281.3,4.973642414328621e-14,3.377917504686801e-7,4.222396474812333e-7,2.22486397690627e-6,281.3000006911651,280.9426060935639
281.4,4.855968540398236e-14,3.377917505351042e-7,4.222396475642672e-7,2.2244190493207123e-6,281.4000006910798,281.0426060935519
281.5,4.741101287060322e-14,3.377917505999554e-7,4.2223964764533576e-7,2.2239742106951096e-6,281.5000006909779,281.14260609352164
281.6,4.628978342571512e-14,3.3779175066326857e-7,4.2223964772448236e-7,2.2235294610120275e-6,281.60000069086453,281.24260609347823
281.7,4.519537395188434e-14,3.377917507250785e-7,4.222396478017503e-7,2.223084800254029e-6,281.7000006907449,281.34260609342687
281.8,4.4127161331675284e-14,3.3779175078542004e-7,4.2223964787718286e-7,2.2226402284036768e-6,281.80000069062424,281.4426060933729
281.9,4.3084522447654826e-14,3.37791750844328e-7,4.222396479508235e-7,2.222195745443536e-6,281.9000006905076,281.5426060933214
282.0,4.206683418238746e-14,3.3779175090183725e-7,4.2223964802271535e-7,2.2217513513561696e-6,282.0000006904005,281.6426060932778
282.1,4.107347341843943e-14,3.3779175095798257e-7,4.22239648092902e-7,2.2213070461241413e-6,282.100000690308,281.7426060932472
282.2,4.0103817038376936e-14,3.3779175101279883e-7,4.2223964816142653e-7,2.2208628297300153e-6,282.20000069023513,281.8426060932349
282.3,3.9157241924764535e-14,3.377917510663209e-7,4.222396482283324e-7,2.220418702156355e-6,282.30000069018723,281.9426060932462
282.4,3.823312496016897e-14,3.3779175111858346e-7,4.22239648293663e-7,2.2199746633857244e-6,282.4000006901696,282.04260609328617
282.5,3.733084302715485e-14,3.377917511696214e-7,4.2223964835746145e-7,2.2195307134006873e-6,282.5000006901873,282.1426060933603
282.6,3.644980604410999e-14,3.377917512194672e-7,4.222396484197691e-7,2.2190868521839216e-6,282.6000006902158,282.24260609344384
282.7,3.558956176203173e-14,3.377917512681445e-7,4.222396484806172e-7,2.2186430797181814e-6,282.70000069020216,282.34260609348394
282.8,3.474968107900033e-14,3.377917513156774e-7,4.222396485400359e-7,2.218199395985972e-6,282.80000069015136,282.4426060934857
282.9,3.3929734300486116e-14,3.377917513620902e-7,4.2223964859805507e-7,2.2177558009697968e-6,282.90000069006953,282.5426060934551
283.0,3.312929173195755e-14,3.3779175140740676e-7,4.222396486547046e-7,2.2173122946521542e-6,283.0000006899629,282.6426060933985
283.1,3.234792367888449e-14,3.3779175145165126e-7,4.222396487100146e-7,2.216868877015546e-6,283.10000068983777,282.74260609332225
283.2,3.158520044673676e-14,3.377917514948478e-7,4.22239648764015e-7,2.2164255480424728e-6,283.2000006897002,282.8426060932324
283.3,3.0840692340982866e-14,3.3779175153702054e-7,4.2223964881673574e-7,2.2159823077154353e-6,283.3000006895565,282.9426060931354
283.4,3.0113969667093045e-14,3.3779175157819343e-7,4.2223964886820675e-7,2.215539156016934e-6,283.400000689413,283.04260609303725
283.5,2.9404602730535866e-14,3.377917516183907e-7,4.22239648918458e-7,2.21509609292947e-6,283.5000006892758,283.1426060929445
283.6,2.8712161836781126e-14,3.3779175165763644e-7,4.2223964896751946e-7,2.214653118435544e-6,283.6000006891513,283.24260609286335
283.7,2.80362172912986e-14,3.377917516959546e-7,4.2223964901542113e-7,2.2142102325176567e-6,283.70000068904545,283.34260609279977
283.8,2.73763393995569e-14,3.377917517333695e-7,4.222396490621929e-7,2.2137674351583088e-6,283.80000068896476,283.4426060927604
283.9,2.6732098467026164e-14,3.3779175176990505e-7,4.222396491078649e-7,2.2133247263400013e-6,283.9000006889152,283.54260609275127
284.0,2.6103064799175054e-14,3.377917518055855e-7,4.2223964915246693e-7,2.2128821060452346e-6,284.00000068890324,283.64260609277875
284.1,2.548880940458426e-14,3.3779175184043473e-7,4.222396491960289e-7,2.2124395742565125e-6,284.10000068893413,283.742606092848
284.2,2.4888965071983866e-14,3.377917518744724e-7,4.222396492385767e-7,2.2119971309564918e-6,284.20000068897286,283.84260609292437
284.3,2.4303241600456982e-14,3.377917519077141e-7,4.2223964928013026e-7,2.21155477612775e-6,284.30000068899994,283.94260609298817
284.4,2.3731348286330638e-14,3.377917519401762e-7,4.222396493207101e-7,2.211112509752787e-6,284.4000006890166,284.04260609304066
284.5,2.31729944259305e-14,3.377917519718753e-7,4.2223964936033666e-7,2.2106703318141006e-6,284.5000006890241,284.1426060930832
284.6,2.2627889315583242e-14,3.377917520028274e-7,4.2223964939903007e-7,2.2102282422941887e-6,284.6000006890237,284.24260609311693
284.7,2.20957422516155e-14,3.377917520330491e-7,4.2223964943681087e-7,2.20978624117555e-6,284.7000006890166,284.34260609314316
284.8,2.1576262530353006e-14,3.377917520625567e-7,4.222396494736992e-7,2.2093443284406816e-6,284.800000689004,284.44260609316325
284.9,2.1069159448122685e-14,3.3779175209136654e-7,4.2223964950971547e-7,2.208902504072082e-6,284.9000006889872,284.5426060931782
285.0,2.05741423012503e-14,3.3779175211949497e-7,4.2223964954488004e-7,2.2084607680522498e-6,285.0000006889676,284.64260609318967
285.1,2.0090920386062476e-14,3.3779175214695843e-7,4.2223964957921325e-7,2.208019120363682e-6,285.1000006889462,284.7426060931987
285.2,1.9619202998885817e-14,3.3779175217377316e-7,4.222396496127353e-7,2.2075775609888777e-6,285.2000006889243,284.8426060932064
285.3,1.915869943604613e-14,3.3779175219995564e-7,4.2223964964546674e-7,2.207136089910334e-6,285.3000006889033,284.94260609321435
285.4,1.870911899387026e-14,3.377917522255221e-7,4.222396496774277e-7,2.2066947071105504e-6,285.4000006888843,285.0426060932235
285.5,1.8270170968684047e-14,3.377917522504891e-7,4.222396497086386e-7,2.206253412572023e-6,285.5000006888686,285.14260609323543
285.6,1.7841564656814077e-14,3.3779175227487274e-7,4.222396497391198e-7,2.2058122062772514e-6,285.6000006888575,285.2426060932512
285.7,1.742300935458693e-14,3.3779175229868956e-7,4.222396497688915e-7,2.2053710882087333e-6,285.700000688852,285.342606093272
285.8,1.7014228676666773e-14,3.377917523219547e-7,4.222396497979732e-7,2.2049300583489774e-6,285.80000068884954,285.4426060932952
285.9,1.6615019455374836e-14,3.377917523446788e-7,4.222396498263791e-7,2.204489116680514e-6,285.90000068883944,285.54260609331027
286.0,1.6225189413127758e-14,3.3779175236687253e-7,4.2223964985412266e-7,2.204048263185841e-6,286.00000068882326,285.64260609331853
286.1,1.584454525514692e-14,3.3779175238854684e-7,4.222396498812175e-7,2.203607497847456e-6,286.10000068880265,285.74260609332185
286.2,1.5472893686653656e-14,3.377917524097126e-7,4.2223964990767706e-7,2.2031668206478564e-6,286.2000006887795,285.8426060933221
286.3,1.511004141286869e-14,3.377917524303809e-7,4.22239649933515e-7,2.2027262315695387e-6,286.3000006887557,285.94260609332116
286.4,1.4755795139013578e-14,3.3779175245056257e-7,4.2223964995874494e-7,2.2022857305950006e-6,286.4000006887331,286.0426060933208
286.5,1.4409961570309058e-14,3.3779175247026836e-7,4.222396499833803e-7,2.2018453177067382e-6,286.50000068871356,286.142606093323
286.6,1.4072347411976463e-14,3.3779175248950946e-7,4.222396500074348e-7,2.20140499288725e-6,286.600000688699,286.24260609332975
286.7,1.3742759369237128e-14,3.3779175250829665e-7,4.222396500309219e-7,2.200964756119032e-6,286.7000006886912,286.3426060933427
286.8,1.3421004147311812e-14,3.3779175252664074e-7,4.2223965005385515e-7,2.2005246073845817e-6,286.8000006886921,286.44260609336385
286.9,1.3106888451422025e-14,3.377917525445529e-7,4.2223965007624806e-7,2.2000845466663968e-6,286.90000068870347,286.542606093395
287.0,1.2800218986788549e-14,3.377917525620438e-7,4.222396500981143e-7,2.199644573946973e-6,287.0000006887273,286.6426060934382
287.1,1.2500802458632703e-14,3.377917525791245e-7,4.2223965011946733e-7,2.199204689208808e-6,287.1000006887654,286.7426060934951
287.2,1.2208445572175793e-14,3.3779175259580585e-7,4.2223965014032086e-7,2.1987648924343997e-6,287.20000068881956,286.84260609356767
287.3,1.1922955032638627e-14,3.3779175261209884e-7,4.2223965016068835e-7,2.1983251836062445e-6,287.30000068889177,286.94260609365784
287.4,1.1644137545242667e-14,3.3779175262801427e-7,4.222396501805833e-7,2.1978855627068394e-6,287.40000068898377,287.0426060937674
287.5,1.1371804842470488e-14,3.3779175264356273e-7,4.2223965020001905e-7,2.197446029718711e-6,287.50000068909,287.14260609389083
287.6,1.1105815607978547e-14,3.3779175265875146e-7,4.2223965021900545e-7,2.197006584624514e-6,287.60000068917464,287.24260609399226
287.7,1.0846045179278437e-14,3.3779175267358724e-7,4.2223965023755134e-7,2.196567227406784e-6,287.70000068923486,287.34260609406886
287.8,1.0592367778714337e-14,3.3779175268807743e-7,4.2223965025566557e-7,2.1961279580480382e-6,287.8000006892732,287.44260609412316
287.9,1.0344657628631012e-14,3.377917527022291e-7,4.2223965027335696e-7,2.195688776530794e-6,287.90000068929197,287.5426060941576
288.0,1.0102788951372653e-14,3.377917527160493e-7,4.2223965029063437e-7,2.1952496828375684e-6,288.0000006892936,287.6426060941744
288.1,9.866635969283878e-15,3.3779175272954525e-7,4.2223965030750663e-7,2.1948106769508782e-6,288.10000068928036,287.74260609417615
288.2,9.63607290470929e-15,3.37791752742724e-7,4.2223965032398264e-7,2.1943717588532412e-6,288.20000068925475,287.84260609416503
288.3,9.410973979993105e-15,3.377917527555928e-7,4.222396503400712e-7,2.1939329285271737e-6,288.3000006892191,287.94260609414357
288.4,9.191213417480049e-15,3.377917527681587e-7,4.222396503557812e-7,2.193494185955193e-6,288.4000006891757,288.04260609411415
288.5,8.97666543951435e-15,3.377917527804288e-7,4.222396503711215e-7,2.1930555311198166e-6,288.50000068912715,288.1426060940791
288.6,8.767204268440607e-15,3.377917527924103e-7,4.22239650386101e-7,2.192616964003561e-6,288.6000006890757,288.2426060940409
288.7,8.56270412660341e-15,3.3779175280411036e-7,4.2223965040072843e-7,2.1921784845889444e-6,288.70000068902374,288.34260609400184
288.8,8.363039236347003e-15,3.3779175281553604e-7,4.222396504150127e-7,2.1917400928584826e-6,288.8000006889736,288.44260609396434
288.9,8.168083820016087e-15,3.3779175282669443e-7,4.222396504289627e-7,2.1913017887946933e-6,288.9000006889278,288.54260609393083
289.0,7.977712099954912e-15,3.377917528375928e-7,4.2223965044258716e-7,2.1908635723800934e-6,289.0000006888886,288.64260609390374
289.1,7.791798298508069e-15,3.3779175284823823e-7,4.222396504558951e-7,2.1904254435972e-6,289.1000006888585,288.74260609388534
289.2,7.610216638020133e-15,3.377917528586378e-7,4.2223965046889526e-7,2.1899874024285305e-6,289.20000068883974,288.8426060938781
289.3,7.432841674206365e-15,3.3779175286879864e-7,4.222396504815965e-7,2.1895494488566038e-6,289.30000068883436,288.94260609388385
289.4,7.259572524634075e-15,3.3779175287872597e-7,4.22239650494006e-7,2.1891115828640247e-6,289.4000006888233,289.04260609388376
289.5,7.090331701907255e-15,3.377917528884239e-7,4.222396505061291e-7,2.1886738044333854e-6,289.50000068879825,289.14260609386946
289.6,6.925039291949103e-15,3.3779175289789713e-7,4.2223965051797155e-7,2.188236113547237e-6,289.6000006887622,289.24260609384385
289.7,6.763615380682814e-15,3.3779175290715006e-7,4.2223965052953895e-7,2.1877985101881344e-6,289.7000006887182,289.3426060938101
289.8,6.605980054031301e-15,3.377917529161873e-7,4.22239650540837e-7,2.1873609943386283e-6,289.80000068866934,289.44260609377125
289.9,6.452053397917848e-15,3.377917529250134e-7,4.2223965055187135e-7,2.186923565981273e-6,289.9000006886186,289.5426060937302
290.0,6.301755498265378e-15,3.377917529336329e-7,4.222396505626475e-7,2.186486225098619e-6,290.000000688569,289.6426060936902
290.1,6.15500644099708e-15,3.377917529420503e-7,4.2223965057317126e-7,2.18604897167322e-6,290.1000006885237,289.74260609365416
290.2,6.0117263120361354e-15,3.377917529502702e-7,4.2223965058344815e-7,2.185611805687629e-6,290.2000006884856,289.8426060936251
290.3,5.8718351973054835e-15,3.377917529582972e-7,4.2223965059348385e-7,2.185174727124398e-6,290.30000068845777,289.9426060936062
290.4,5.7352531827283824e-15,3.3779175296613574e-7,4.222396506032841e-7,2.1847377359660803e-6,290.4000006884433,290.0426060936004
290.5,5.601900354227778e-15,3.3779175297379054e-7,4.2223965061285444e-7,2.1843008321952284e-6,290.5000006884453,290.1426060936108
290.6,5.471696797726848e-15,3.377917529812659e-7,4.222396506222005e-7,2.183864015794394e-6,290.60000068846665,290.24260609364046
290.7,5.3445625991487676e-15,3.377917529885666e-7,4.22239650631328e-7,2.183427286746131e-6,290.70000068851044,290.3426060936923
290.8,5.22041784441649e-15,3.3779175299569704e-7,4.2223965064024256e-7,2.182990645032991e-6,290.8000006885798,290.44260609376954
290.9,5.0991826194532575e-15,3.377917530026619e-7,4.222396506489498e-7,2.182554090637527e-6,290.90000068867766,290.5426060938751
291.0,4.980777010182034e-15,3.377917530094656e-7,4.2223965065745543e-7,2.1821176235422924e-6,291.0000006888072,290.64260609401214
291.1,4.865121102525989e-15,3.377917530161128e-7,4.2223965066576493e-7,2.1816812437298384e-6,291.1000006889713,290.7426060941836
291.2,4.752134982408286e-15,3.377917530226079e-7,4.2223965067388417e-7,2.181244951182719e-6,291.20000068917307,290.8426060943925
291.3,4.6417479133910035e-15,3.377917530289549e-7,4.2223965068181796e-7,2.18080874588365e-6,291.3000006893767,290.9426060946032
291.4,4.533910943895933e-15,3.3779175303515606e-7,4.222396506895699e-7,2.1803726278154312e-6,291.4000006895347,291.042606094768
291.5,4.428574692115763e-15,3.377917530412143e-7,4.222396506971434e-7,2.1799365969606644e-6,291.5000006896505,291.1426060948905
291.6,4.3256897479766936e-15,3.377917530471325e-7,4.2223965070454205e-7,2.17950065330195e-6,291.60000068972784,291.24260609497435
291.7,4.225206701404918e-15,3.3779175305291337e-7,4.222396507117693e-7,2.1790647968218907e-6,291.7000006897703,291.3426060950232
291.8,4.127076142326461e-15,3.377917530585598e-7,4.222396507188286e-7,2.1786290275030856e-6,291.8000006897817,291.44260609504084
291.9,4.0312486606675716e-15,3.3779175306407456e-7,4.222396507257236e-7,2.1781933453281377e-6,291.90000068976565,291.5426060950309
292.0,3.937674846354279e-15,3.377917530694606e-7,4.2223965073245766e-7,2.177757750279647e-6,292.00000068972605,291.6426060949973
292.1,3.846305289312775e-15,3.377917530747206e-7,4.2223965073903434e-7,2.177322242340215e-6,292.10000068966644,291.7426060949435
292.2,3.75709057946925e-15,3.377917530798575e-7,4.222396507454572e-7,2.176886821492443e-6,292.2000006895906,291.8426060948732
292.3,3.669981306749737e-15,3.377917530848741e-7,4.222396507517296e-7,2.1764514877189316e-6,292.30000068950216,291.94260609479034
292.4,3.584928061080477e-15,3.3779175308977317e-7,4.222396507578552e-7,2.1760162410022823e-6,292.40000068940486,292.04260609469844
292.5,3.5018814323875086e-15,3.377917530945576e-7,4.2223965076383737e-7,2.175581081325096e-6,292.50000068930245,292.1426060946013
292.6,3.4207920105970188e-15,3.3779175309923024e-7,4.222396507696797e-7,2.1751460086699744e-6,292.6000006891986,292.24260609450266
292.7,3.3416103856351902e-15,3.377917531037938e-7,4.222396507753856e-7,2.174711023019518e-6,292.700000689097,292.3426060944061
292.8,3.264287147428071e-15,3.377917531082512e-7,4.222396507809587e-7,2.174276124356329e-6,292.8000006890014,292.4426060943154
292.9,3.1887728859018864e-15,3.377917531126053e-7,4.2223965078640244e-7,2.1738413126630068e-6,292.90000068891544,292.54260609423426
293.0,3.1150181909826898e-15,3.3779175311685885e-7,4.2223965079172027e-7,2.1734065879221534e-6,293.00000068884293,292.6426060941664
293.1,3.0429736525966607e-15,3.3779175312101466e-7,4.2223965079691576e-7,2.1729719501163704e-6,293.1000006887875,292.74260609411556
293.2,2.9725898606699773e-15,3.3779175312507565e-7,4.2223965080199245e-7,2.1725373992282582e-6,293.2000006887528,292.84260609408534
293.3,2.9038174875160805e-15,3.377917531290446e-7,4.222396508069537e-7,2.1721029352404194e-6,293.30000068874233,292.9426060940793
293.4,2.8366183041771418e-15,3.377917531329234e-7,4.2223965081180236e-7,2.171668558135588e-6,293.40000068872956,293.0426060940707
293.5,2.7709646499938575e-15,3.3779175313671346e-7,4.222396508165403e-7,2.171234267896499e-6,293.50000068869787,293.1426060940433
293.6,2.7068268954981822e-15,3.377917531404166e-7,4.222396508211697e-7,2.1708000645058246e-6,293.60000068864923,293.24260609399875
293.7,2.6441754112220654e-15,3.377917531440344e-7,4.222396508256926e-7,2.170365947946234e-6,293.7000006885858,293.3426060939393
293.8,2.5829805676973512e-15,3.3779175314756856e-7,4.2223965083011124e-7,2.169931918200398e-6,293.8000006885098,293.4426060938672
293.9,2.523212735456024e-15,3.37791753151021e-7,4.2223965083442767e-7,2.169497975250986e-6,293.90000068842323,293.5426060937844
294.0,2.46484228502993e-15,3.377917531543931e-7,4.2223965083864393e-7,2.16906411908067e-6,294.00000068832827,293.64260609369325
294.1,2.4078395869510196e-15,3.377917531576868e-7,4.2223965084276216e-7,2.168630349672118e-6,294.10000068822694,293.7426060935955
294.2,2.3521750117512373e-15,3.3779175316090366e-7,4.222396508467844e-7,2.1681966670080016e-6,294.2000006881214,293.84260609349354
294.3,2.297818929962436e-15,3.3779175316404547e-7,4.2223965085071294e-7,2.167763071070992e-6,294.3000006880139,293.94260609338943
294.4,2.244741712116592e-15,3.37791753167114e-7,4.222396508545498e-7,2.167329561843758e-6,294.4000006879063,294.0426060932852
294.5,2.1929137287455594e-15,3.377917531701108e-7,4.22239650858297e-7,2.16689613930897e-6,294.5000006878009,294.14260609318313
294.6,2.1423053503812836e-15,3.377917531730376e-7,4.2223965086195677e-7,2.166462803449299e-6,294.6000006876997,294.24260609308527
294.7,2.0928869475557075e-15,3.3779175317589615e-7,4.222396508655312e-7,2.1660295542474153e-6,294.700000687605,294.3426060929936
294.8,2.0446288908006895e-15,3.377917531786882e-7,4.222396508690223e-7,2.165596391685989e-6,294.80000068751866,294.44260609291035
294.9,1.9975015506482e-15,3.3779175318141536e-7,4.2223965087243224e-7,2.16516331574769e-6,294.9000006874429,294.5426060928377
295.0,1.951475297630099e-15,3.377917531840794e-7,4.222396508757632e-7,2.1647303264151883e-6,295.00000068737995,294.6426060927776
295.1,1.906520502278329e-15,3.3779175318668195e-7,4.222396508790172e-7,2.1642974236711553e-6,295.1000006873319,294.74260609273233
295.2,1.8626075351248295e-15,3.377917531892248e-7,4.2223965088219636e-7,2.163864607498261e-6,295.20000068730064,294.84260609270393
295.3,1.8197067667014656e-15,3.3779175319170956e-7,4.2223965088530285e-7,2.163431877879175e-6,295.3000006872885,294.9426060926945
295.4,1.777788567540201e-15,3.37791753194138e-7,4.2223965088833867e-7,2.1629992347965683e-6,295.40000068729745,295.0426060927062
295.5,1.7368234371274548e-15,3.377917531965118e-7,4.22239650891306e-7,2.162566678233113e-6,295.5000006873292,295.14260609274055
295.6,1.6967893299879512e-15,3.3779175319883205e-7,4.2223965089420644e-7,2.162134208171573e-6,295.60000068736394,295.24260609277786
295.7,1.657670048202679e-15,3.3779175320109956e-7,4.2223965089704103e-7,2.1617018245947254e-6,295.7000006873916,295.34260609280807
295.8,1.6194484355878724e-15,3.3779175320331524e-7,4.222396508998111e-7,2.161269527485319e-6,295.8000006874129,295.44260609283174
295.9,1.582107335959852e-15,3.3779175320548026e-7,4.2223965090251784e-7,2.1608373168261044e-6,295.900000687428,295.54260609284927
296.0,1.5456295931348529e-15,3.377917532075954e-7,4.222396509051625e-7,2.1604051925998284e-6,296.0000006874377,295.6426060928613
296.1,1.5099980509291744e-15,3.377917532096619e-7,4.222396509077463e-7,2.159973154789242e-6,296.1000006874424,295.7426060928682
296.2,1.4751955531591136e-15,3.377917532116805e-7,4.2223965091027036e-7,2.159541203377093e-6,296.2000006874424,295.8426060928705
296.3,1.4412049436409091e-15,3.3779175321365243e-7,4.2223965091273624e-7,2.1591093383461307e-6,296.3000006874385,295.9426060928688
296.4,1.4080090661908762e-15,3.377917532155784e-7,4.222396509151446e-7,2.1586775596791038e-6,296.4000006874309,296.04260609286337
296.5,1.3755907646252558e-15,3.3779175321745974e-7,4.222396509174973e-7,2.1582458673587616e-6,296.5000006874205,296.1426060928549
296.6,1.3439328827603438e-15,3.377917532192971e-7,4.2223965091979504e-7,2.157814261367853e-6,296.6000006874074,296.24260609284386
296.7,1.3130182644124358e-15,3.3779175322109176e-7,4.222396509220393e-7,2.157382741689127e-6,296.7000006873922,296.3426060928307
296.8,1.2828297533977742e-15,3.377917532228446e-7,4.2223965092423137e-7,2.1569513083053323e-6,296.8000006873756,296.44260609281594
296.9,1.2533501935326705e-15,3.377917532245565e-7,4.2223965092637235e-7,2.156519961199219e-6,296.9000006873577,296.54260609280004
297.0,1.2245624286333694e-15,3.3779175322622865e-7,4.222396509284634e-7,2.1560887003535347e-6,297.00000068733937,296.6426060927836
297.1,1.1964493025161652e-15,3.3779175322786183e-7,4.2223965093050593e-7,2.1556575257510285e-6,297.10000068732097,296.74260609276695
297.2,1.1689936589973511e-15,3.3779175322945727e-7,4.22239650932501e-7,2.1552264373744506e-6,297.200000687303,296.8426060927507
297.3,1.1421783418931733e-15,3.377917532310158e-7,4.2223965093445e-7,2.154795435206549e-6,297.30000068728594,296.9426060927354
297.4,1.1159861950199403e-15,3.377917532325384e-7,4.22239650936354e-7,2.154364519230073e-6,297.4000006872702,297.04260609272137
297.5,1.0904000621938996e-15,3.377917532340262e-7,4.2223965093821425e-7,2.153933689427771e-6,297.5000006872565,297.14260609270923
297.6,1.0654027872313442e-15,3.3779175323548005e-7,4.2223965094003214e-7,2.1535029457823927e-6,297.60000068724514,297.2426060926996
297.7,1.040977213948565e-15,3.37791753236901e-7,4.2223965094180863e-7,2.153072288276687e-6,297.7000006872367,297.3426060926927
297.8,1.0171061861618126e-15,3.377917532382901e-7,4.222396509435452e-7,2.1526417168934026e-6,297.80000068723166,297.4426060926892
297.9,9.93772775893373e-16,3.377917532396482e-7,4.222396509452429e-7,2.15221123161529e-6,297.9000006872304,297.54260609268937
298.0,9.709680679162e-16,3.3779175324097586e-7,4.222396509469025e-7,2.1517808324251527e-6,298.00000068723045,297.64260609269087
298.1,9.48684283752479e-16,3.3779175324227325e-7,4.222396509485244e-7,2.1513505193058242e-6,298.1000006872304,297.7426060926923
298.2,9.269114146977241e-16,3.377917532435411e-7,4.2223965095010934e-7,2.1509202922401287e-6,298.2000006872304,297.8426060926937
298.3,9.05639452047413e-16,3.3779175324478004e-7,4.222396509516582e-7,2.150490151210891e-6,298.3000006872304,297.94260609269503
298.4,8.848583870970706e-16,3.377917532459905e-7,4.2223965095317163e-7,2.150060096200935e-6,298.4000006872304,298.04260609269636
298.5,8.645582111421758e-16,3.377917532471732e-7,4.2223965095465023e-7,2.1496301271930852e-6,298.5000006872304,298.14260609269763
298.6,8.447289154782425e-16,3.377917532483286e-7,4.222396509560948e-7,2.1492002441701665e-6,298.6000006872304,298.24260609269896
298.7,8.253604914007831e-16,3.377917532494574e-7,4.222396509575061e-7,2.1487704471150035e-6,298.7000006872304,298.3426060927001
298.8,8.064429302052776e-16,3.3779175325056004e-7,4.2223965095888476e-7,2.1483407360104196e-6,298.8000006872304,298.4426060927014
298.9,7.879662231872494e-16,3.377917532516372e-7,4.222396509602316e-7,2.1479111108392403e-6,298.9000006872304,298.54260609270256
299.0,7.699203616421791e-16,3.377917532526895e-7,4.222396509615473e-7,2.1474815715842896e-6,299.0000006872304,298.6426060927038
299.1,7.522953368655794e-16,3.377917532537174e-7,4.222396509628325e-7,2.1470521182283913e-6,299.1000006872304,298.7426060927049
299.2,7.350811401529617e-16,3.377917532547215e-7,4.222396509640881e-7,2.1466227507543714e-6,299.2000006872304,298.842606092706
299.3,7.182677627998083e-16,3.3779175325570243e-7,4.2223965096531454e-7,2.146193469145053e-6,299.3000006872304,298.942606092707
299.4,7.018451961016402e-16,3.377917532566608e-7,4.222396509665128e-7,2.1457642733832614e-6,299.4000006872304,299.04260609270807
299.5,6.858034313539404e-16,3.377917532575971e-7,4.222396509676835e-7,2.14533516345182e-6,299.5000006872304,299.1426060927092
299.6,6.701324598522205e-16,3.37791753258512e-7,4.2223965096882734e-7,2.1449061393335543e-6,299.6000006872304,299.24260609271016
299.7,6.548222728919905e-16,3.3779175325940597e-7,4.22239650969945e-7,2.144477201011288e-6,299.7000006872304,299.3426060927111
299.8,6.398628617687354e-16,3.377917532602797e-7,4.222396509710373e-7,2.144048348467846e-6,299.8000006872304,299.44260609271214
299.9,6.252442177779736e-16,3.377917532611337e-7,4.222396509721049e-7,2.143619581686053e-6,299.9000006872304,299.54260609271296
300.0,6.109563322151905e-16,3.3779175326196857e-7,4.2223965097314853e-7,2.1431909006487325e-6,300.0000006872304,299.64260609271395

